Towards Bidirectional Protection in Federated Learning

Prior efforts in enhancing federated learning (FL) security fall into two categories. At one end of the spectrum, some work uses secure aggregation techniques to hide the individual client's updates and only reveal the aggregated global update to a malicious server that strives to infer the clients' privacy from their updates. At the other end of the spectrum, some work uses Byzantine-robust FL protocols to suppress the influence of malicious clients' updates. We present a federated learning protocol F2ED-LEARNING, which, for the first time, offers bidirectional defense to simultaneously combat against the malicious centralized server and Byzantine malicious clients. To defend against Byzantine malicious clients, F2ED-LEARNING provides dimension-free estimation error by employing and calibrating a well-studied robust mean estimator FilterL2. F2ED-LEARNING also leverages secure aggregation to protect clients from a malicious server. One key challenge of F2ED-LEARNING is to address the incompatibility between FilterL2 and secure aggregation schemes. Concretely, FilterL2 has to check the individual updates from clients whereas secure aggregation hides those updates from the malicious server. To this end, we propose a practical and highly effective solution to split the clients into shards, where F2ED-LEARNING securely aggregates each shard's update and launches FilterL2 on updates from different shards. The evaluation shows that F2ED-LEARNING consistently achieves optimal or close-to-optimal performance and outperforms five secure FL protocols under five popular attacks.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> data/main/hetero/aftershard_1.txt <==
x y
-4.92672362 0.00023224
-4.77633807 0.00032648
-4.62595253 0.00045447
-4.47556698 0.00062647
-4.32518143 0.00085514
-4.17479589 0.00115594
-4.02441034 0.00154736
-3.8740248 0.00205125
-3.72363925 0.00269292
-3.5732537 0.00350119
-3.42286816 0.0045082
-3.27248261 0.00574906
-3.12209707 0.0072612
-2.97171152 0.0090834
-2.82132598 0.01125462
-2.67094043 0.01381238
-2.52055488 0.01679101
-2.37016934 0.02021957
-2.21978379 0.02411968
-2.06939825 0.02850326
-1.9190127 0.03337043
-1.76862716 0.03870758
-1.61824161 0.04448586
-1.46785606 0.05066018
-1.31747052 0.05716888
-1.16708497 0.06393423
-1.01669943 0.07086362
-0.86631388 0.07785177
-0.71592833 0.08478358
-0.56554279 0.09153777
-0.41515724 0.09799099
-0.2647717 0.10402231
-0.11438615 0.10951777
0.03599939 0.11437475
0.18638494 0.11850595
0.33677049 0.1218427
0.48715603 0.12433745
0.63754158 0.12596524
0.78792712 0.12672421
0.93831267 0.1266349
1.08869822 0.12573878
1.23908376 0.1240957
1.38946931 0.1217808
1.53985485 0.11888088
1.6902404 0.11549053
1.84062594 0.11170823
1.99101149 0.10763261
2.14139704 0.1033591
2.29178258 0.09897704
2.44216813 0.09456739
2.59255367 0.0902011
2.74293922 0.08593807
2.89332477 0.08182674
3.04371031 0.07790419
3.19409586 0.07419677
3.3444814 0.07072093
3.49486695 0.06748443
3.64525249 0.06448766
3.79563804 0.06172496
3.94602359 0.05918598
4.09640913 0.05685699
4.24679468 0.05472193
4.39718022 0.05276349
4.54756577 0.05096392
4.69795131 0.04930567
4.84833686 0.04777191
4.99872241 0.04634695
5.14910795 0.0450164
5.2994935 0.0437674
5.44987904 0.04258859
5.60026459 0.04147015
5.75065014 0.04040375
5.90103568 0.03938237
6.05142123 0.0384003
6.20180677 0.03745289
6.35219232 0.03653649
6.50257786 0.03564827
6.65296341 0.0347861
6.80334896 0.03394841
6.9537345 0.03313409
7.10412005 0.03234235
7.25450559 0.03157265
7.40489114 0.03082462
7.55527669 0.03009795
7.70566223 0.02939238
7.85604778 0.02870763
8.00643332 0.02804338
8.15681887 0.02739924
8.30720441 0.02677474
8.45758996 0.02616935
8.60797551 0.02558245
8.75836105 0.0250134
8.9087466 0.0244615
9.05913214 0.02392604
9.20951769 0.0234063
9.35990324 0.02290159
9.51028878 0.02241128
9.66067433 0.02193476
9.81105987 0.0214715
9.96144542 0.02102104
10.11183096 0.02058299
10.26221651 0.02015703
10.41260206 0.01974292
10.5629876 0.01934046
10.71337315 0.01894951
10.86375869 0.01856997
11.01414424 0.01820176
11.16452978 0.0178448
11.31491533 0.01749902
11.46530088 0.0171643
11.61568642 0.0168405
11.76607197 0.01652742
11.91645751 0.01622483
12.06684306 0.01593239
12.21722861 0.01564972
12.36761415 0.01537637
12.5179997 0.01511181
12.66838524 0.01485547
12.81877079 0.01460672
12.96915633 0.0143649
13.11954188 0.01412935
13.26992743 0.0138994
13.42031297 0.01367437
13.57069852 0.01345367
13.72108406 0.01323672
13.87146961 0.01302302
14.02185516 0.01281214
14.1722407 0.01260375
14.32262625 0.01239761
14.47301179 0.01219354
14.62339734 0.01199149
14.77378288 0.01179146
14.92416843 0.01159355
15.07455398 0.01139792
15.22493952 0.01120478
15.37532507 0.01101438
15.52571061 0.01082702
15.67609616 0.01064302
15.82648171 0.01046268
15.97686725 0.01028635
16.1272528 0.01011434
16.27763834 0.00994696
16.42802389 0.0097845
16.57840943 0.00962721
16.72879498 0.00947533
16.87918053 0.00932905
17.02956607 0.00918852
17.17995162 0.00905384
17.33033716 0.00892507
17.48072271 0.00880217
17.63110826 0.00868507
17.7814938 0.00857361
17.93187935 0.00846757
18.08226489 0.00836665
18.23265044 0.00827046
18.38303598 0.00817855
18.53342153 0.00809043
18.68380708 0.00800552
18.83419262 0.00792324
18.98457817 0.00784295
19.13496371 0.00776403
19.28534926 0.00768587
19.4357348 0.00760788
19.58612035 0.00752954
19.7365059 0.00745037
19.88689144 0.00736998
20.03727699 0.00728807
20.18766253 0.00720442
20.33804808 0.00711892
20.48843363 0.00703154
20.63881917 0.00694233
20.78920472 0.00685142
20.93959026 0.00675901
21.08997581 0.00666533
21.24036135 0.00657067
21.3907469 0.00647531
21.54113245 0.00637958
21.69151799 0.00628379
21.84190354 0.00618822
21.99228908 0.00609316
22.14267463 0.00599887
22.29306018 0.0059056
22.44344572 0.00581355
22.59383127 0.00572291
22.74421681 0.00563385
22.89460236 0.0055465
23.0449879 0.00546098
23.19537345 0.00537738
23.345759 0.00529579
23.49614454 0.00521624
23.64653009 0.00513879
23.79691563 0.00506344
23.94730118 0.00499019
24.09768673 0.00491902
24.24807227 0.00484991
24.39845782 0.00478279
24.54884336 0.00471762
24.69922891 0.00465432
24.84961445 0.00459282
25.0 0.00453303

==> data/main/hetero/aftershard_2.txt <==
x y
-4.88278947 5.19196415e-05
-4.7326247 7.92638219e-05
-4.58245993 0.000119541165
-4.43229515 0.000178099187
-4.28213038 0.000262127173
-4.13196561 0.000381129322
-3.98180084 0.000547454952
-3.83163607 0.000776866882
-3.6814713 0.00108911706
-3.53130653 0.0015084847
-3.38114176 0.00206421782
-3.23097699 0.0027908054
-3.08081221 0.003727997
-2.93064744 0.00492048112
-2.78048267 0.00641713656
-2.6303179 0.0082697834
-2.48015313 0.0105313853
-2.32998836 0.0132536918
-2.17982359 0.0164843569
-2.02965882 0.0202636298
-1.87949404 0.0246207715
-1.72932927 0.0295704143
-1.5791645 0.0351091263
-1.42899973 0.0412124804
-1.27883496 0.0478329297
-1.12867019 0.0548987736
-0.97850542 0.0623144441
-0.82834065 0.0699622565
-0.67817587 0.0777056617
-0.5280111 0.085393913
-0.37784633 0.0928679303
-0.22768156 0.0999670299
-0.07751679 0.106536094
0.07264798 0.112432696
0.22281275 0.117533685
0.37297752 0.121740764
0.52314229 0.124984675
0.67330707 0.127227722
0.82347184 0.128464485
0.97363661 0.128720744
1.12380138 0.128050763
1.27396615 0.126533197
1.42413092 0.124265995
1.57429569 0.121360695
1.72446046 0.117936547
1.87462524 0.11411483
2.02479001 0.110013729
2.17495478 0.105743991
2.32511955 0.101405541
2.47528432 0.0970851227
2.62544909 0.092854933
2.77561386 0.0887721894
2.92577863 0.0848794776
3.07594341 0.0812057253
3.22610818 0.077767627
3.37627295 0.0745713527
3.52643772 0.071614391
3.67660249 0.0688874028
3.82676726 0.0663759894
3.97693203 0.0640623076
4.1270968 0.0619264904
4.27726157 0.0599478533
4.42742635 0.0581058812
4.57759112 0.0563810045
4.72775589 0.0547551802
4.87792066 0.0532122955
5.02808543 0.0517384162
5.1782502 0.0503219014
5.32841497 0.0489534029
5.47857974 0.0476257713
5.62874452 0.0463338853
5.77890929 0.0450744234
5.92907406 0.0438455942
6.07923883 0.0426468413
6.2294036 0.0414785387
6.37956837 0.0403416902
6.52973314 0.0392376459
6.67989791 0.0381678467
6.83006269 0.0371336046
6.98022746 0.0361359264
7.13039223 0.0351753846
7.280557 0.0342520357
7.43072177 0.0333653861
7.58088654 0.0325144014
7.73105131 0.0316975547
7.88121608 0.0309129055
8.03138085 0.0301582037
8.18154563 0.0294310074
8.3317104 0.028728808
8.48187517 0.0280491537
8.63203994 0.0273897635
8.78220471 0.0267486258
8.93236948 0.0261240774
9.08253425 0.0255148572
9.23269902 0.0249201362
9.3828638 0.0243395194
9.53302857 0.0237730247
9.68319334 0.0232210371
9.83335811 0.0226842449
9.98352288 0.0221635598
10.13368765 0.0216600269
10.28385242 0.0211747293
10.43401719 0.0207086935
10.58418196 0.0202628
10.73434674 0.0198377064
10.88451151 0.0194337849
11.03467628 0.0190510807
11.18484105 0.0186892923
11.33500582 0.0183477752
11.48517059 0.0180255691
11.63533536 0.0177214468
11.78550013 0.0174339797
11.93566491 0.0171616174
12.08582968 0.0169027728
12.23599445 0.0166559085
12.38615922 0.0164196167
12.53632399 0.016192686
12.68648876 0.0159741511
12.83665353 0.0157633213
12.9868183 0.0155597853
13.13698308 0.0153633922
13.28714785 0.0151742122
13.43731262 0.0149924783
13.58747739 0.0148185161
13.73764216 0.0146526664
13.88780693 0.0144952089
14.0379717 0.0143462918
14.18813647 0.0142058738
14.33830124 0.0140736841
14.48846602 0.0139492005
14.63863079 0.0138316504
14.78879556 0.0137200302
14.93896033 0.0136131432
15.0891251 0.0135096504
15.23928987 0.0134081294
15.38945464 0.0133071371
15.53961941 0.0132052692
15.68978419 0.0131012133
15.83994896 0.0129937915
15.99011373 0.0128819915
16.1402785 0.0127649841
16.29044327 0.0126421291
16.44060804 0.0125129711
16.59077281 0.012377228
16.74093758 0.0122347748
16.89110236 0.0120856256
17.04126713 0.0119299164
17.1914319 0.0117678898
17.34159667 0.0115998831
17.49176144 0.0114263192
17.64192621 0.0112476993
17.79209098 0.0110645977
17.94225575 0.0108776554
18.09242052 0.0106875728
18.2425853 0.0104950992
18.39275007 0.0103010204
18.54291484 0.0101061417
18.69307961 0.00991126931
18.84324438 0.0097171903
18.99340915 0.00952465205
19.14357392 0.00933434341
19.29373869 0.00914687886
19.44390347 0.00896278694
19.59406824 0.00878250387
19.74423301 0.00860637267
19.89439778 0.00843464761
20.04456255 0.00826750305
20.19472732 0.00810504538
20.34489209 0.00794732647
20.49505686 0.00779435677
20.64522164 0.00764611632
20.79538641 0.00750256243
20.94555118 0.00736363312
21.09571595 0.00722924603
21.24588072 0.00709929338
21.39604549 0.00697363397
21.54621026 0.00685208379
21.69637503 0.00673440709
21.8465398 0.00662030961
21.99670458 0.00650943584
22.14686935 0.00640137119
22.29703412 0.00629564977
22.44719889 0.00619176764
22.59736366 0.00608920063
22.74752843 0.00598742556
22.8976932 0.00588594283
23.04785797 0.0057842987
23.19802275 0.00568210522
23.34818752 0.00557905628
23.49835229 0.00547493844
23.64851706 0.00536963612
23.79868183 0.00526313083
23.9488466 0.00515549502
24.09901137 0.00504688148
24.24917614 0.00493750946
24.39934092 0.00482764896
24.54950569 0.0047176046
24.69967046 0.00460770035
24.84983523 0.00449826611
25.0 0.00438962683

==> data/main/hetero/aftershard_3.txt <==
x y
-4.68899513 0.00018327
-4.5398042 0.00026598
-4.39061327 0.00038167
-4.24142234 0.00054152
-4.09223141 0.0007597
-3.94304048 0.00105383
-3.79384955 0.00144547
-3.64465862 0.00196053
-3.49546769 0.00262946
-3.34627676 0.00348742
-3.19708583 0.00457399
-3.0478949 0.00593271
-2.89870397 0.00761012
-2.74951304 0.00965439
-2.60032211 0.01211352
-2.45113118 0.015033
-2.30194025 0.01845313
-2.15274932 0.02240603
-2.00355839 0.0269125
-1.85436746 0.03197885
-1.70517653 0.03759413
-1.5559856 0.0437277
-1.40679467 0.05032773
-1.25760374 0.0573205
-1.10841281 0.06461103
-0.95922187 0.07208484
-0.81003094 0.07961102
-0.66084001 0.08704654
-0.51164908 0.09424148
-0.36245815 0.10104505
-0.21326722 0.10731193
-0.06407629 0.11290865
0.08511464 0.11771945
0.23430557 0.1216513
0.3834965 0.12463781
0.53268743 0.12664168
0.68187836 0.12765552
0.83106929 0.12770122
0.98026022 0.12682773
1.12945115 0.1251076
1.27864208 0.12263255
1.42783301 0.1195084
1.57702394 0.11584965
1.72621487 0.11177422
1.8754058 0.10739857
2.02459673 0.10283336
2.17378766 0.09818005
2.32297859 0.09352836
2.47216952 0.08895462
2.62136045 0.0845211
2.77055138 0.080276
2.91974231 0.07625423
3.06893324 0.07247854
3.21812417 0.06896105
3.3673151 0.06570496
3.51650603 0.06270628
3.66569696 0.05995549
3.8148879 0.05743914
3.96407883 0.05514112
4.11326976 0.05304391
4.26246069 0.05112943
4.41165162 0.04937976
4.56084255 0.04777771
4.71003348 0.04630712
4.85922441 0.04495311
5.00841534 0.04370216
5.15760627 0.04254216
5.3067972 0.04146236
5.45598813 0.04045325
5.60517906 0.03950651
5.75436999 0.03861485
5.90356092 0.03777193
6.05275185 0.03697219
6.20194278 0.03621077
6.35113371 0.03548345
6.50032464 0.03478649
6.64951557 0.03411665
6.7987065 0.03347107
6.94789743 0.03284729
7.09708836 0.03224315
7.24627929 0.0316568
7.39547022 0.03108668
7.54466115 0.03053147
7.69385208 0.0299901
7.84304301 0.02946169
7.99223394 0.02894557
8.14142487 0.02844119
8.2906158 0.02794818
8.43980673 0.02746622
8.58899767 0.02699511
8.7381886 0.02653469
8.88737953 0.02608484
9.03657046 0.02564547
9.18576139 0.02521653
9.33495232 0.02479795
9.48414325 0.02438971
9.63333418 0.02399179
9.78252511 0.02360419
9.93171604 0.02322693
10.08090697 0.02286007
10.2300979 0.02250364
10.37928883 0.02215771
10.52847976 0.02182231
10.67767069 0.02149746
10.82686162 0.02118314
10.97605255 0.02087926
11.12524348 0.02058567
11.27443441 0.02030211
11.42362534 0.02002827
11.57281627 0.0197637
11.7220072 0.0195079
11.87119813 0.01926026
12.02038906 0.01902012
12.16957999 0.01878674
12.31877092 0.01855936
12.46796185 0.01833718
12.61715278 0.01811942
12.76634371 0.01790526
12.91553464 0.01769395
13.06472557 0.01748475
13.21391651 0.01727696
13.36310744 0.01706994
13.51229837 0.01686311
13.6614893 0.01665596
13.81068023 0.01644807
13.95987116 0.0162391
14.10906209 0.0160288
14.25825302 0.01581703
14.40744395 0.01560375
14.55663488 0.01538899
14.70582581 0.01517291
14.85501674 0.01495571
15.00420767 0.01473768
15.1533986 0.01451911
15.30258953 0.01430036
15.45178046 0.01408173
15.60097139 0.01386354
15.75016232 0.01364602
15.89935325 0.0134294
16.04854418 0.01321382
16.19773511 0.01299938
16.34692604 0.01278613
16.49611697 0.0125741
16.6453079 0.01236334
16.79449883 0.01215389
16.94368976 0.01194584
17.09288069 0.01173934
17.24207162 0.01153461
17.39126255 0.01133192
17.54045348 0.01113164
17.68964441 0.01093414
17.83883534 0.01073985
17.98802628 0.01054917
18.13721721 0.01036247
18.28640814 0.01018005
18.43559907 0.01000214
18.58479 0.0098288
18.73398093 0.00965998
18.88317186 0.00949551
19.03236279 0.00933504
19.18155372 0.00917813
19.33074465 0.00902422
19.47993558 0.00887269
19.62912651 0.00872288
19.77831744 0.00857411
19.92750837 0.00842576
20.0766993 0.00827728
20.22589023 0.00812819
20.37508116 0.00797817
20.52427209 0.007827
20.67346302 0.00767463
20.82265395 0.00752116
20.97184488 0.00736682
21.12103581 0.00721199
21.27022674 0.00705714
21.41941767 0.00690284
21.5686086 0.00674974
21.71779953 0.00659854
21.86699046 0.00644992
22.01618139 0.00630461
22.16537232 0.00616326
22.31456325 0.0060265
22.46375418 0.00589489
22.61294511 0.00576891
22.76213605 0.00564893
22.91132698 0.00553526
23.06051791 0.00542807
23.20970884 0.00532746
23.35889977 0.00523341
23.5080907 0.00514583
23.65728163 0.00506452
23.80647256 0.00498923
23.95566349 0.00491964
24.10485442 0.00485538
24.25404535 0.00479604
24.40323628 0.00474116
24.55242721 0.0046903
24.70161814 0.00464297
24.85080907 0.00459869
25.0 0.00455696

==> data/main/hetero/aftershard_4.txt <==
x y
-4.13588654 0.00026493
-3.98947505 0.00038978
-3.84306356 0.00056613
-3.69665206 0.00081176
-3.55024057 0.0011491
-3.40382908 0.00160593
-3.25741759 0.00221587
-3.1110061 0.00301875
-2.96459461 0.0040606
-2.81818312 0.00539325
-2.67177163 0.00707337
-2.52536014 0.00916091
-2.37894865 0.01171683
-2.23253716 0.01480009
-2.08612567 0.01846414
-1.93971418 0.0227527
-1.79330269 0.02769547
-1.6468912 0.03330364
-1.50047971 0.0395659
-1.35406822 0.04644511
-1.20765673 0.0538761
-1.06124524 0.06176496
-0.91483375 0.06999006
-0.76842226 0.07840494
-0.62201077 0.086843
-0.47559928 0.09512401
-0.32918779 0.10306178
-0.1827763 0.11047278
-0.03636481 0.11718498
0.11004668 0.1230463
0.25645817 0.12793201
0.40286966 0.13175059
0.54928115 0.13444761
0.69569264 0.13600727
0.84210413 0.13645178
0.98851562 0.13583846
1.13492711 0.134255
1.2813386 0.13181337
1.42775009 0.12864278
1.57416158 0.12488233
1.72057307 0.12067383
1.86698456 0.11615532
2.01339605 0.11145561
2.15980754 0.10668996
2.30621903 0.10195728
2.45263052 0.0973385
2.59904201 0.09289624
2.7454535 0.08867554
2.89186499 0.08470532
3.03827648 0.08100047
3.18468797 0.07756421
3.33109946 0.0743906
3.47751095 0.0714669
3.62392244 0.06877584
3.77033393 0.06629746
3.91674542 0.06401073
4.06315691 0.06189472
4.2095684 0.05992948
4.35597989 0.0580966
4.50239138 0.05637952
4.64880287 0.05476365
4.79521436 0.05323628
4.94162585 0.05178647
5.08803734 0.05040483
5.23444883 0.04908329
5.38086032 0.04781492
5.52727181 0.04659369
5.6736833 0.04541435
5.82009479 0.0442723
5.96650628 0.04316353
6.11291777 0.04208457
6.25932926 0.04103251
6.40574075 0.04000497
6.55215224 0.03900014
6.69856373 0.03801679
6.84497522 0.03705427
6.99138671 0.03611251
7.1377982 0.03519197
7.28420969 0.03429358
7.43062118 0.03341868
7.57703267 0.03256889
7.72344416 0.03174599
7.86985566 0.03095183
8.01626715 0.03018812
8.16267864 0.0294564
8.30909013 0.02875784
8.45550162 0.02809316
8.60191311 0.02746259
8.7483246 0.02686575
8.89473609 0.02630171
9.04114758 0.02576892
9.18755907 0.02526531
9.33397056 0.02478832
9.48038205 0.02433497
9.62679354 0.02390203
9.77320503 0.02348607
9.91961652 0.0230836
10.06602801 0.02269122
10.2124395 0.02230572
10.35885099 0.02192416
10.50526248 0.02154401
10.65167397 0.02116321
10.79808546 0.02078019
10.94449695 0.02039393
11.09090844 0.02000395
11.23731993 0.01961028
11.38373142 0.0192134
11.53014291 0.01881422
11.6765544 0.01841391
11.82296589 0.01801391
11.96937738 0.01761574
12.11578887 0.01722096
12.26220036 0.01683108
12.40861185 0.01644749
12.55502334 0.01607138
12.70143483 0.01570376
12.84784632 0.01534542
12.99425781 0.01499693
13.1406693 0.01465869
13.28708079 0.01433098
13.43349228 0.01401393
13.57990377 0.01370764
13.72631526 0.01341217
13.87272675 0.0131276
14.01913824 0.01285399
14.16554973 0.01259146
14.31196122 0.01234013
14.45837271 0.01210014
14.6047842 0.01187161
14.75119569 0.0116546
14.89760718 0.01144912
15.04401867 0.01125509
15.19043016 0.0110723
15.33684165 0.01090042
15.48325314 0.01073897
15.62966463 0.01058734
15.77607612 0.01044475
15.92248761 0.0103103
16.0688991 0.01018299
16.21531059 0.01006166
16.36172208 0.00994512
16.50813357 0.00983209
16.65454506 0.00972125
16.80095655 0.00961132
16.94736804 0.00950102
17.09377953 0.00938917
17.24019102 0.00927469
17.38660251 0.00915669
17.533014 0.00903442
17.67942549 0.0089074
17.82583698 0.00877537
17.97224847 0.00863834
18.11865996 0.00849654
18.26507145 0.00835048
18.41148294 0.00820082
18.55789443 0.00804841
18.70430592 0.00789419
18.85071741 0.00773915
18.9971289 0.00758425
19.14354039 0.00743036
19.28995189 0.00727826
19.43636338 0.00712855
19.58277487 0.00698163
19.72918636 0.00683776
19.87559785 0.00669701
20.02200934 0.00655929
20.16842083 0.00642445
20.31483232 0.00629224
20.46124381 0.00616244
20.6076553 0.00603485
20.75406679 0.00590934
20.90047828 0.00578589
21.04688977 0.0056646
21.19330126 0.0055457
21.33971275 0.00542951
21.48612424 0.00531647
21.63253573 0.00520705
21.77894722 0.00510177
21.92535871 0.0050011
22.0717702 0.0049055
22.21818169 0.00481531
22.36459318 0.0047308
22.51100467 0.00465208
22.65741616 0.00457916
22.80382765 0.00451191
22.95023914 0.0044501
23.09665063 0.00439339
23.24306212 0.00434138
23.38947361 0.00429361
23.5358851 0.00424959
23.68229659 0.00420883
23.82870808 0.00417087
23.97511957 0.00413525
24.12153106 0.00410155
24.26794255 0.00406941
24.41435404 0.00403848
24.56076553 0.00400847
24.70717702 0.00397911
24.85358851 0.00395015
25.0 0.00392136

==> data/main/hetero/aftershard_5.txt <==
x y
-5.55199409 0.00020418
-5.39846648 0.00027801
-5.24493887 0.00037552
-5.09141127 0.00050317
-4.93788366 0.00066883
-4.78435605 0.00088196
-4.63082844 0.00115377
-4.47730083 0.00149736
-4.32377322 0.00192788
-4.17024561 0.00246256
-4.01671801 0.0031207
-3.8631904 0.0039236
-3.70966279 0.00489431
-3.55613518 0.00605734
-3.40260757 0.00743814
-3.24907996 0.00906253
-3.09555236 0.01095587
-2.94202475 0.0131422
-2.78849714 0.01564319
-2.63496953 0.018477
-2.48144192 0.02165712
-2.32791431 0.02519114
-2.1743867 0.02907966
-2.0208591 0.03331521
-1.86733149 0.03788146
-1.71380388 0.04275259
-1.56027627 0.04789298
-1.40674866 0.05325733
-1.25322105 0.05879106
-1.09969344 0.06443119
-0.94616584 0.07010761
-0.79263823 0.07574469
-0.63911062 0.08126325
-0.48558301 0.08658276
-0.3320554 0.09162372
-0.17852779 0.09631005
-0.02500019 0.10057148
0.12852742 0.10434574
0.28205503 0.1075805
0.43558264 0.11023493
0.58911025 0.11228084
0.74263786 0.11370335
0.89616547 0.11450098
1.04969307 0.11468536
1.20322068 0.11428036
1.35674829 0.11332083
1.5102759 0.11185103
1.66380351 0.10992279
1.81733112 0.10759346
1.97085873 0.1049239
2.12438633 0.10197641
2.27791394 0.09881284
2.43144155 0.0954929
2.58496916 0.09207267
2.73849677 0.08860343
2.89202438 0.08513083
3.04555198 0.08169431
3.19907959 0.07832688
3.3526072 0.07505508
3.50613481 0.07189926
3.65966242 0.06887402
3.81319003 0.06598876
3.96671764 0.06324835
4.12024524 0.0606539
4.27377285 0.05820341
4.42730046 0.05589256
4.58082807 0.05371531
4.73435568 0.05166454
4.88788329 0.04973253
5.0414109 0.04791141
5.1949385 0.04619345
5.34846611 0.04457136
5.50199372 0.04303839
5.65552133 0.04158847
5.80904894 0.04021624
5.96257655 0.03891699
6.11610415 0.03768667
6.26963176 0.03652174
6.42315937 0.03541911
6.57668698 0.03437603
6.73021459 0.03338998
6.8837422 0.03245859
7.03726981 0.03157951
7.19079741 0.03075041
7.34432502 0.02996884
7.49785263 0.02923228
7.65138024 0.02853807
7.80490785 0.02788342
7.95843546 0.02726544
8.11196307 0.02668114
8.26549067 0.0261275
8.41901828 0.02560147
8.57254589 0.02510006
8.7260735 0.02462036
8.87960111 0.02415957
9.03312872 0.02371509
9.18665632 0.02328449
9.34018393 0.02286561
9.49371154 0.02245651
9.64723915 0.02205553
9.80076676 0.02166128
9.95429437 0.02127261
10.10782198 0.02088866
10.26134958 0.02050878
10.41487719 0.02013256
10.5684048 0.01975976
10.72193241 0.01939033
10.87546002 0.01902436
11.02898763 0.01866203
11.18251524 0.01830365
11.33604284 0.01794955
11.48957045 0.01760014
11.64309806 0.01725583
11.79662567 0.01691704
11.95015328 0.01658419
12.10368089 0.01625767
12.25720849 0.01593783
12.4107361 0.01562501
12.56426371 0.01531948
12.71779132 0.01502147
12.87131893 0.01473116
13.02484654 0.01444868
13.17837415 0.01417411
13.33190175 0.01390747
13.48542936 0.01364874
13.63895697 0.01339783
13.79248458 0.01315463
13.94601219 0.01291897
14.0995398 0.01269066
14.25306741 0.01246945
14.40659501 0.0122551
14.56012262 0.01204731
14.71365023 0.01184581
14.86717784 0.0116503
15.02070545 0.01146047
15.17423306 0.01127604
15.32776066 0.01109673
15.48128827 0.01092229
15.63481588 0.01075247
15.78834349 0.01058706
15.9418711 0.01042587
16.09539871 0.01026873
16.24892632 0.0101155
16.40245392 0.00996606
16.55598153 0.00982029
16.70950914 0.00967812
16.86303675 0.00953945
17.01656436 0.00940422
17.17009197 0.00927233
17.32361958 0.00914372
17.47714718 0.00901829
17.63067479 0.00889595
17.7842024 0.00877658
17.93773001 0.00866008
18.09125762 0.00854631
18.24478523 0.00843513
18.39831283 0.0083264
18.55184044 0.00821997
18.70536805 0.0081157
18.85889566 0.00801345
19.01242327 0.00791309
19.16595088 0.00781451
19.31947849 0.00771763
19.47300609 0.00762237
19.6265337 0.00752872
19.78006131 0.00743665
19.93358892 0.0073462
20.08711653 0.00725743
20.24064414 0.0071704
20.39417175 0.00708522
20.54769935 0.00700202
20.70122696 0.00692091
20.85475457 0.00684204
21.00828218 0.00676551
21.16180979 0.00669145
21.3153374 0.00661993
21.468865 0.006551
21.62239261 0.00648468
21.77592022 0.00642094
21.92944783 0.00635971
22.08297544 0.00630085
22.23650305 0.00624419
22.39003066 0.00618952
22.54355826 0.00613656
22.69708587 0.00608501
22.85061348 0.00603456
23.00414109 0.00598484
23.1576687 0.00593552
23.31119631 0.00588624
23.46472392 0.00583666
23.61825152 0.00578648
23.77177913 0.00573541
23.92530674 0.00568324
24.07883435 0.00562977
24.23236196 0.00557487
24.38588957 0.00551848
24.53941717 0.00546057
24.69294478 0.00540119
24.84647239 0.00534042
25.0 0.00527839

==> data/main/hetero/beforeshard_1.txt <==
x y
-4.76601449 0.00056049
-4.61643653 0.00080151
-4.46685856 0.0011335
-4.3172806 0.0015853
-4.16770264 0.00219271
-4.01812468 0.00299939
-3.86854672 0.00405758
-3.71896875 0.0054286
-3.56939079 0.00718287
-3.41981283 0.00939939
-3.27023487 0.01216459
-3.1206569 0.01557022
-2.97107894 0.0197104
-2.82150098 0.02467766
-2.67192302 0.03055803
-2.52234505 0.03742525
-2.37276709 0.0453344
-2.22318913 0.05431519
-2.07361117 0.06436533
-1.92403321 0.07544452
-1.77445524 0.0874696
-1.62487728 0.10031129
-1.47529932 0.11379323
-1.32572136 0.12769352
-1.17614339 0.14174913
-1.02656543 0.15566323
-0.87698747 0.16911515
-0.727409508 0.18177279
-0.577831546 0.19330652
-0.428253583 0.20340413
-0.278675621 0.21178558
-0.129097659 0.2182167
0.0204803034 0.22252087
0.170058266 0.22458784
0.319636228 0.22437902
0.46921419 0.22192897
0.618792152 0.21734282
0.768370115 0.21079008
0.917948077 0.20249512
1.06752604 0.19272521
1.217104 0.18177684
1.36668196 0.16996141
1.51625993 0.15759122
1.66583789 0.1449665
1.81541585 0.13236433
1.96499381 0.12002986
2.11457177 0.10817015
2.26414974 0.09695073
2.4137277 0.08649468
2.56330566 0.07688397
2.71288362 0.06816263
2.86246159 0.06034137
3.01203955 0.05340293
3.16161751 0.04730794
3.31119547 0.04200072
3.46077344 0.03741469
3.6103514 0.03347726
3.75992936 0.03011391
3.90950732 0.02725142
4.05908528 0.02482037
4.20866325 0.02275676
4.35824121 0.02100307
4.50781917 0.01950866
4.65739713 0.01822976
4.8069751 0.0171292
4.95655306 0.01617584
5.10613102 0.01534394
5.25570898 0.01461242
5.40528694 0.01396417
5.55486491 0.01338539
5.70444287 0.01286499
5.85402083 0.01239405
6.00359879 0.01196538
6.15317676 0.01157315
6.30275472 0.01121257
6.45233268 0.01087968
6.60191064 0.01057116
6.7514886 0.01028414
6.90106657 0.01001615
7.05064453 0.00976501
7.20022249 0.00952875
7.34980045 0.00930561
7.49937842 0.00909399
7.64895638 0.00889241
7.79853434 0.00869953
7.9481123 0.00851412
8.09769027 0.00833504
8.24726823 0.00816127
8.39684619 0.00799187
8.54642415 0.00782601
8.69600211 0.00766293
8.84558008 0.00750196
8.99515804 0.00734251
9.144736 0.00718404
9.29431396 0.00702612
9.44389193 0.00686834
9.59346989 0.0067104
9.74304785 0.00655205
9.89262581 0.0063931
10.0422038 0.00623348
10.1917817 0.00607317
10.3413597 0.0059123
10.4909377 0.00575106
10.6405156 0.00558976
10.7900936 0.00542885
10.9396715 0.00526886
11.0892495 0.00511042
11.2388275 0.00495425
11.3884054 0.00480113
11.5379834 0.00465188
11.6875614 0.00450732
11.8371393 0.00436825
11.9867173 0.00423541
12.1362952 0.00410947
12.2858732 0.00399097
12.4354512 0.00388035
12.5850291 0.00377787
12.7346071 0.00368368
12.8841851 0.00359773
13.033763 0.00351986
13.183341 0.00344976
13.3329189 0.00338698
13.4824969 0.003331
13.6320749 0.0032812
13.7816528 0.00323692
13.9312308 0.00319746
14.0808088 0.00316212
14.2303867 0.00313021
14.3799647 0.00310108
14.5295426 0.00307415
14.6791206 0.00304889
14.8286986 0.00302483
14.9782765 0.00300161
15.1278545 0.00297894
15.2774325 0.00295661
15.4270104 0.0029345
15.5765884 0.00291253
15.7261663 0.00289072
15.8757443 0.0028691
16.0253223 0.00284776
16.1749002 0.00282679
16.3244782 0.00280632
16.4740562 0.00278643
16.6236341 0.00276723
16.7732121 0.00274878
16.92279 0.0027311
17.072368 0.0027142
17.221946 0.00269805
17.3715239 0.00268256
17.5211019 0.00266764
17.6706798 0.00265317
17.8202578 0.00263903
17.9698358 0.00262508
18.1194137 0.00261119
18.2689917 0.00259727
18.4185697 0.00258324
18.5681476 0.00256903
18.7177256 0.00255464
18.8673035 0.00254008
19.0168815 0.0025254
19.1664595 0.00251067
19.3160374 0.00249598
19.4656154 0.00248144
19.6151934 0.00246716
19.7647713 0.00245326
19.9143493 0.00243983
20.0639272 0.00242696
20.2135052 0.00241472
20.3630832 0.00240315
20.5126611 0.00239228
20.6622391 0.00238209
20.8118171 0.00237256
20.961395 0.00236364
21.110973 0.00235523
21.2605509 0.00234726
21.4101289 0.00233959
21.5597069 0.0023321
21.7092848 0.00232465
21.8588628 0.00231708
22.0084408 0.00230925
22.1580187 0.00230101
22.3075967 0.00229218
22.4571746 0.00228264
22.6067526 0.00227223
22.7563306 0.00226082
22.9059085 0.00224829
23.0554865 0.00223452
23.2050645 0.00221943
23.3546424 0.00220291
23.5042204 0.00218491
23.6537983 0.00216537
23.8033763 0.00214427
23.9529543 0.00212159
24.1025322 0.00209736
24.2521102 0.00207164
24.4016882 0.00204449
24.5512661 0.00201605
24.7008441 0.00198647
24.850422 0.00195592
25.0 0.00192463

==> data/main/hetero/beforeshard_2.txt <==
x y
-7.00082137 0.00033227
-6.84001323 0.00042843
-6.67920508 0.00054926
-6.51839693 0.00070011
-6.35758878 0.00088727
-6.19678064 0.00111802
-6.03597249 0.0014007
-5.87516434 0.00174479
-5.71435619 0.00216097
-5.55354805 0.00266111
-5.3927399 0.00325825
-5.23193175 0.0039666
-5.0711236 0.00480138
-4.91031545 0.0057787
-4.74950731 0.00691532
-4.58869916 0.00822841
-4.42789101 0.00973517
-4.26708286 0.01145243
-4.10627472 0.01339622
-3.94546657 0.01558119
-3.78465842 0.01802005
-3.62385027 0.02072301
-3.46304213 0.02369711
-3.30223398 0.02694563
-3.14142583 0.03046748
-2.98061768 0.0342567
-2.81980954 0.03830198
-2.65900139 0.04258629
-2.49819324 0.04708671
-2.33738509 0.05177429
-2.17657695 0.05661422
-2.0157688 0.06156603
-1.85496065 0.06658411
-1.6941525 0.07161838
-1.53334435 0.07661507
-1.37253621 0.08151775
-1.21172806 0.08626846
-1.05091991 0.09080898
-0.89011176 0.09508209
-0.72930362 0.09903296
-0.56849547 0.10261044
-0.40768732 0.10576836
-0.24687917 0.10846662
-0.08607103 0.11067221
0.07473712 0.11236007
0.23554527 0.11351359
0.39635342 0.11412503
0.55716156 0.11419561
0.71796971 0.11373535
0.87877786 0.11276267
1.03958601 0.11130378
1.20039415 0.10939189
1.3612023 0.10706616
1.52201045 0.10437066
1.6828186 0.10135312
1.84362674 0.09806371
2.00443489 0.09455382
2.16524304 0.09087483
2.32605119 0.08707703
2.48685934 0.08320862
2.64766748 0.07931481
2.80847563 0.07543713
2.96928378 0.07161287
3.13009193 0.0678747
3.29090007 0.06425045
3.45170822 0.06076304
3.61251637 0.05743054
3.77332452 0.05426639
3.93413266 0.05127967
4.09494081 0.04847549
4.25574896 0.04585539
4.41655711 0.04341786
4.57736525 0.04115878
4.7381734 0.03907192
4.89898155 0.03714937
5.0597897 0.03538203
5.22059784 0.03375997
5.38140599 0.03227279
5.54221414 0.0309099
5.70302229 0.02966082
5.86383043 0.02851534
6.02463858 0.02746371
6.18544673 0.02649671
6.34625488 0.02560579
6.50706303 0.02478305
6.66787117 0.0240213
6.82867932 0.02331402
6.98948747 0.02265539
7.15029562 0.02204017
7.31110376 0.02146375
7.47191191 0.02092201
7.63272006 0.02041134
7.79352821 0.01992856
7.95433635 0.01947085
8.1151445 0.01903575
8.27595265 0.01862107
8.4367608 0.01822489
8.59756894 0.01784551
8.75837709 0.01748143
8.91918524 0.01713129
9.07999339 0.01679391
9.24080153 0.01646824
9.40160968 0.01615334
9.56241783 0.01584836
9.72322598 0.01555258
9.88403413 0.01526532
10.04484227 0.01498603
10.20565042 0.01471419
10.36645857 0.01444935
10.52726672 0.01419114
10.68807486 0.01393921
10.84888301 0.01369328
11.00969116 0.0134531
11.17049931 0.01321844
11.33130745 0.01298914
11.4921156 0.01276501
11.65292375 0.01254592
11.8137319 0.01233174
11.97454004 0.01212235
12.13534819 0.01191765
12.29615634 0.01171753
12.45696449 0.01152189
12.61777263 0.01133065
12.77858078 0.01114369
12.93938893 0.01096094
13.10019708 0.01078228
13.26100522 0.01060763
13.42181337 0.01043689
13.58262152 0.01026995
13.74342967 0.01010672
13.90423782 0.00994711
14.06504596 0.00979101
14.22585411 0.00963834
14.38666226 0.00948902
14.54747041 0.00934295
14.70827855 0.00920007
14.8690867 0.00906031
15.02989485 0.0089236
15.190703 0.00878989
15.35151114 0.00865913
15.51231929 0.00853129
15.67312744 0.00840634
15.83393559 0.00828426
15.99474373 0.00816502
16.15555188 0.00804861
16.31636003 0.00793503
16.47716818 0.00782426
16.63797632 0.00771629
16.79878447 0.00761112
16.95959262 0.00750871
17.12040077 0.00740905
17.28120891 0.00731211
17.44201706 0.00721783
17.60282521 0.00712616
17.76363336 0.00703703
17.92444151 0.00695034
18.08524965 0.006866
18.2460578 0.00678388
18.40686595 0.00670385
18.5676741 0.00662577
18.72848224 0.00654947
18.88929039 0.00647478
19.05009854 0.00640152
19.21090669 0.0063295
19.37171483 0.00625854
19.53252298 0.00618844
19.69333113 0.00611902
19.85413928 0.00605009
20.01494742 0.0059815
20.17575557 0.00591307
20.33656372 0.00584467
20.49737187 0.00577618
20.65818001 0.0057075
20.81898816 0.00563856
20.97979631 0.0055693
21.14060446 0.0054997
21.30141261 0.00542978
21.46222075 0.00535957
21.6230289 0.00528914
21.78383705 0.00521858
21.9446452 0.00514801
22.10545334 0.00507759
22.26626149 0.00500747
22.42706964 0.00493787
22.58787779 0.00486897
22.74868593 0.00480101
22.90949408 0.0047342
23.07030223 0.00466879
23.23111038 0.00460498
23.39191852 0.00454301
23.55272667 0.00448309
23.71353482 0.00442539
23.87434297 0.0043701
24.03515111 0.00431734
24.19595926 0.00426724
24.35676741 0.00421988
24.51757556 0.00417529
24.6783837 0.0041335
24.83919185 0.00409446
25.0 0.00405813

==> data/main/hetero/beforeshard_3.txt <==
x y
-4.21044754 0.000120645919
-4.06366137 0.000199032325
-3.9168752 0.000322755398
-3.77008903 0.000514469205
-3.62330287 0.000806081986
-3.4765167 0.00124145776
-3.32973053 0.00187939243
-3.18294436 0.00279664067
-3.03615819 0.00409064151
-2.88937202 0.00588145357
-2.74258585 0.00831228609
-2.59579969 0.0115479288
-2.44901352 0.015770376
-2.30222735 0.0211710434
-2.15544118 0.0279392152
-2.00865501 0.0362467475
-1.86186884 0.0462295706
-1.71508267 0.057967143
-1.56829651 0.0714616184
-1.42151034 0.0866190118
-1.27472417 0.103234959
-1.127938 0.12098766
-0.98115183 0.139440211
-0.83436566 0.158053741
-0.68757949 0.176211635
-0.54079333 0.193253759
-0.39400716 0.20851826
-0.24722099 0.221387246
-0.10043482 0.231331925
0.04635135 0.237952467
0.19313752 0.241008296
0.33992369 0.240435474
0.48670985 0.236349344
0.63349602 0.229032291
0.78028219 0.218908253
0.92706836 0.206507027
1.07385453 0.192422476
1.2206407 0.17726911
1.36742686 0.161641324
1.51421303 0.146078881
1.6609992 0.131041081
1.80778537 0.116890836
1.95457154 0.103888588
2.10135771 0.092194982
2.24814388 0.0818804747
2.39493004 0.0729396519
2.54171621 0.0653080212
2.68850238 0.0588792559
2.83528855 0.0535212984
2.98207472 0.0490902358
3.12886089 0.0454413617
3.27564706 0.0424372783
3.42243322 0.0399532238
3.56921939 0.0378800224
3.71600556 0.0361251596
3.86279173 0.0346124957
4.0095779 0.0332810872
4.15636407 0.0320834985
4.30315024 0.0309838938
4.4499364 0.0299561089
4.59672257 0.0289818259
4.74350874 0.0280489168
4.89029491 0.0271499846
5.03708108 0.0262811043
5.18386725 0.0254407582
5.33065342 0.0246289529
5.47743958 0.0238465055
5.62422575 0.0230944885
5.77101192 0.0223738228
5.91779809 0.0216850053
6.06458426 0.0210279602
6.21137043 0.0204019963
6.3581566 0.0198058508
6.50494276 0.0192377999
6.65172893 0.0186958108
6.7985151 0.0181777127
6.94530127 0.0176813653
7.09208744 0.0172048053
7.23887361 0.0167463576
7.38565978 0.0163047016
7.53244594 0.0158788923
7.67923211 0.0154683357
7.82601828 0.0150727311
7.97280445 0.014691988
8.11959062 0.0143261329
8.26637679 0.0139752186
8.41316295 0.0136392474
8.55994912 0.0133181159
8.70673529 0.0130115871
8.85352146 0.0127192877
9.00030763 0.0124407295
9.1470938 0.0121753459
9.29387997 0.0119225376
9.44066613 0.0116817155
9.5874523 0.0114523354
9.73423847 0.0112339168
9.88102464 0.0110260411
10.02781081 0.0108283307
10.17459698 0.0106404099
10.32138315 0.0104618537
10.46816931 0.0102921317
10.61495548 0.0101305574
10.76174165 0.00997625007
10.90852782 0.00982811835
11.05531399 0.00968487103
11.20210016 0.00954505639
11.34888633 0.0094071292
11.49567249 0.00926953946
11.64245866 0.00913083388
11.78924483 0.00898975862
11.936031 0.0088453511
12.08281717 0.00869700899
12.22960334 0.00854452755
12.37638951 0.00838809968
12.52317567 0.00822827856
12.66996184 0.00806590712
12.81674801 0.00790202332
12.96353418 0.00773775353
13.11032035 0.00757420736
13.25710652 0.00741238687
13.40389269 0.00725312051
13.55067885 0.0070970279
13.69746502 0.00694451668
13.84425119 0.00679580785
13.99103736 0.00665098155
14.13782353 0.00651003307
14.2846097 0.00637292772
14.43139587 0.00623964471
14.57818203 0.00611020287
14.7249682 0.00598466506
14.87175437 0.00586312255
15.01854054 0.00574566418
15.16532671 0.00563233818
15.31211288 0.00552311557
15.45889904 0.00541786347
15.60568521 0.00531633491
15.75247138 0.00521817833
15.89925755 0.00512296661
16.04604372 0.00503024178
16.19282989 0.00493956904
16.33961606 0.00485059198
16.48640222 0.00476308083
16.63318839 0.00467696648
16.77997456 0.00459235532
16.92676073 0.00450952271
17.0735469 0.00442888589
17.22033307 0.00435095983
17.36711924 0.0042763016
17.5139054 0.00420545004
17.66069157 0.00413886766
17.80747774 0.00407689083
17.95426391 0.00401969301
18.10105008 0.00396726376
18.24783625 0.00391940415
18.39462242 0.00387573742
18.54140858 0.00383573212
18.68819475 0.00379873411
18.83498092 0.00376400349
18.98176709 0.00373075282
19.12855326 0.00369818374
19.27533943 0.00366551995
19.4221256 0.00363203575
19.56891176 0.00359708
19.71569793 0.00356009587
19.8624841 0.0035206369
20.00927027 0.00347837966
20.15605644 0.00343313276
20.30284261 0.00338484138
20.44962878 0.00333358625
20.59641494 0.00327957581
20.74320111 0.00322313069
20.88998728 0.00316466044
21.03677345 0.00310463354
21.18355962 0.00304354272
21.33034579 0.00298186871
21.47713196 0.00292004619
21.62391812 0.00285843563
21.77070429 0.00279730423
21.91749046 0.00273681831
22.06427663 0.00267704782
22.2110628 0.00261798246
22.35784897 0.00255955736
22.50463513 0.00250168541
22.6514213 0.00244429245
22.79820747 0.00238735193
22.94499364 0.00233091536
23.09177981 0.00227513597
23.23856598 0.00222028336
23.38535215 0.002166748
23.53213831 0.00211503496
23.67892448 0.00206574698
23.82571065 0.00201955762
23.97249682 0.00197717582
24.11928299 0.00193930374
24.26606916 0.00190659058
24.41285533 0.00187958544
24.55964149 0.0018586929
24.70642766 0.00184413526
24.85321383 0.00183592503
25.0 0.00183385065

==> data/main/hetero/beforeshard_4.txt <==
x y
-5.66904455 0.000143022285
-5.51492875 0.000204959457
-5.36081295 0.000290894079
-5.20669714 0.000408889673
-5.05258134 0.000569224529
-4.89846554 0.000784818687
-4.74434974 0.00107168119
-4.59023394 0.00144935557
-4.43611814 0.0019413333
-4.28200233 0.00257539671
-4.12788653 0.00338384443
-3.97377073 0.00440354594
-3.81965493 0.00567576755
-3.66553913 0.00724571126
-3.51142332 0.00916171258
-3.35730752 0.0114740533
-3.20319172 0.0142333618
-3.04907592 0.0174885984
-2.89496012 0.0212846502
-2.74084432 0.0256595987
-2.58672851 0.0306417575
-2.43261271 0.0362466184
-2.27849691 0.0424738748
-2.12438111 0.0493047223
-1.97026531 0.0566996465
-1.81614951 0.0645969138
-1.6620337 0.0729119594
-1.5079179 0.0815378332
-1.3538021 0.0903468124
-1.1996863 0.0991932179
-1.0455705 0.107917393
-0.8914547 0.116350722
-0.73733889 0.124321469
-0.58322309 0.131661174
-0.42910729 0.138211245
-0.27499149 0.143829388
-0.12087569 0.148395494
0.03324012 0.151816621
0.18735592 0.154030778
0.34147172 0.155009261
0.49558752 0.154757433
0.64970332 0.153313893
0.80381912 0.150748117
0.95793493 0.147156757
1.11205073 0.142658833
1.26616653 0.13739015
1.42028233 0.131497291
1.57439813 0.125131541
1.72851393 0.118443078
1.88262974 0.111575732
2.03674554 0.10466254
2.19086134 0.0978222548
2.34497714 0.0911568979
2.49909294 0.0847503553
2.65320875 0.0786679624
2.80732455 0.0729569634
2.96144035 0.0676476943
3.11555615 0.0627553144
3.26967195 0.0582819074
3.42378775 0.0542187773
3.57790356 0.0505487845
3.73201936 0.0472485938
3.88613516 0.0442907328
4.04025096 0.0416453955
4.19436676 0.0392819506
4.34848256 0.0371701443
4.50259837 0.0352810044
4.65671417 0.0335874736
4.81082997 0.0320648043
4.96494577 0.0306907578
5.11906157 0.0294456487
5.27317738 0.028312275
5.42729318 0.0272757688
5.58140898 0.0263233985
5.73552478 0.0254443459
5.88964058 0.0246294759
6.04375638 0.0238711136
6.19787219 0.0231628335
6.35198799 0.0224992687
6.50610379 0.0218759401
6.66021959 0.0212891063
6.81433539 0.0207356341
6.96845119 0.0202128858
7.122567 0.0197186246
7.2766828 0.0192509338
7.4307986 0.01880815
7.5849144 0.0183888069
7.7390302 0.017991591
7.89314601 0.0176153051
8.04726181 0.0172588405
8.20137761 0.0169211548
8.35549341 0.0166012562
8.50960921 0.0162981908
8.66372501 0.0160110336
8.81784082 0.0157388809
8.97195662 0.0154808444
9.12607242 0.0152360449
9.28018822 0.0150036071
9.43430402 0.0147826537
9.58841982 0.0145722994
9.74253563 0.014371646
9.89665143 0.0141797775
10.05076723 0.0139957571
10.20488303 0.0138186253
10.35899883 0.0136474013
10.51311463 0.0134810862
10.66723044 0.0133186702
10.82134624 0.0131591422
10.97546204 0.0130015027
11.12957784 0.0128447798
11.28369364 0.0126880472
11.43780945 0.012530444
11.59192525 0.0123711959
11.74604105 0.0122096356
11.90015685 0.0120452237
12.05427265 0.0118775665
12.20838845 0.0117064321
12.36250426 0.0115317625
12.51662006 0.0113536812
12.67073586 0.011172496
12.82485166 0.0109886962
12.97896746 0.0108029439
13.13308326 0.010616059
13.28719907 0.0104289986
13.44131487 0.010242831
13.59543067 0.0100587043
13.74954647 0.00987781103
13.90366227 0.00970135046
14.05777808 0.0095304883
14.21189388 0.00936631676
14.36600968 0.00920981581
14.52012548 0.00906181746
14.67424128 0.00892297452
14.82835708 0.0087937353
14.98247289 0.00867432561
15.13658869 0.00856473869
15.29070449 0.00846473395
15.44482029 0.0083738445
15.59893609 0.00829139316
15.75305189 0.00821651652
15.9071677 0.00814819565
16.0612835 0.0080852923
16.2153993 0.00802658886
16.3695151 0.00797083016
16.5236309 0.00791676545
16.67774671 0.00786318848
16.83186251 0.00780897428
16.98597831 0.00775311093
17.14009411 0.00769472539
17.29420991 0.00763310257
17.44832571 0.00756769716
17.60244152 0.00749813829
17.75655732 0.00742422741
17.91067312 0.00734592986
18.06478892 0.00726336134
18.21890472 0.00717677008
18.37302052 0.00708651619
18.52713633 0.00699304917
18.68125213 0.006896885
18.83536793 0.00679858369
18.98948373 0.00669872823
19.14359953 0.00659790569
19.29771534 0.00649669079
19.45183114 0.00639563229
19.60594694 0.00629524211
19.76006274 0.00619598721
19.91417854 0.00609828371
20.06829434 0.00600249321
20.22241015 0.00590892073
20.37652595 0.00581781403
20.53064175 0.00572936406
20.68475755 0.00564370627
20.83887335 0.00556092272
20.99298915 0.00548104486
21.14710496 0.00540405709
21.30122076 0.00532990099
21.45533656 0.00525848033
21.60945236 0.00518966679
21.76356816 0.00512330631
21.91768396 0.00505922593
22.07179977 0.00499724094
22.22591557 0.00493716203
22.38003137 0.00487880217
22.53414717 0.00482198297
22.68826297 0.00476654012
22.84237878 0.00471232784
22.99649458 0.00465922201
23.15061038 0.0046071221
23.30472618 0.00455595174
23.45884198 0.00450565805
23.61295778 0.00445620998
23.76707359 0.00440759566
23.92118939 0.00435981923
24.07530519 0.00431289704
24.22942099 0.00426685374
24.38353679 0.00422171825
24.53765259 0.00417751983
24.6917684 0.00413428432
24.8458842 0.00409203078
25.0 0.00405076852

==> data/main/hetero/beforeshard_5.txt <==
x y
-10.0 0.00452397
-9.8241206 0.00493769
-9.64824121 0.00538129
-9.47236181 0.00585608
-9.29648241 0.00636336
-9.12060302 0.00690439
-8.94472362 0.00748037
-8.76884422 0.00809246
-8.59296482 0.00874174
-8.41708543 0.00942922
-8.24120603 0.01015581
-8.06532663 0.0109223
-7.88944724 0.01172939
-7.71356784 0.01257762
-7.53768844 0.0134674
-7.36180905 0.01439898
-7.18592965 0.01537245
-7.01005025 0.01638771
-6.83417085 0.01744445
-6.65829146 0.01854219
-6.48241206 0.01968022
-6.30653266 0.02085762
-6.13065327 0.02207322
-5.95477387 0.02332564
-5.77889447 0.02461324
-5.60301508 0.02593416
-5.42713568 0.02728628
-5.25125628 0.02866725
-5.07537688 0.03007445
-4.89949749 0.03150506
-4.72361809 0.032956
-4.54773869 0.03442399
-4.3718593 0.03590551
-4.1959799 0.03739686
-4.0201005 0.03889414
-3.84422111 0.04039329
-3.66834171 0.04189008
-3.49246231 0.04338015
-3.31658291 0.04485905
-3.14070352 0.0463222
-2.96482412 0.04776497
-2.78894472 0.0491827
-2.61306533 0.05057071
-2.43718593 0.05192432
-2.26130653 0.05323889
-2.08542714 0.05450987
-1.90954774 0.05573278
-1.73366834 0.05690328
-1.55778894 0.05801717
-1.38190955 0.05907043
-1.20603015 0.06005927
-1.03015075 0.06098009
-0.85427136 0.06182956
-0.67839196 0.06260464
-0.50251256 0.06330256
-0.32663317 0.06392087
-0.15075377 0.06445748
0.02512563 0.06491059
0.20100503 0.0652788
0.37688442 0.06556105
0.55276382 0.06575665
0.72864322 0.0658653
0.90452261 0.06588705
1.08040201 0.06582234
1.25628141 0.06567196
1.4321608 0.06543707
1.6080402 0.06511917
1.7839196 0.06472012
1.95979899 0.06424207
2.13567839 0.0636875
2.31155779 0.06305916
2.48743719 0.06236007
2.66331658 0.0615935
2.83919598 0.06076294
3.01507538 0.05987206
3.19095477 0.05892473
3.36683417 0.05792494
3.54271357 0.0568768
3.71859296 0.05578453
3.89447236 0.05465239
4.07035176 0.05348469
4.24623116 0.05228577
4.42211055 0.05105993
4.59798995 0.04981145
4.77386935 0.04854454
4.94974874 0.04726335
5.12562814 0.04597191
5.30150754 0.04467414
5.47738693 0.04337382
5.65326633 0.04207458
5.82914573 0.04077988
6.00502513 0.03949302
6.18090452 0.03821709
6.35678392 0.03695498
6.53266332 0.03570942
6.70854271 0.03448288
6.88442211 0.03327765
7.06030151 0.03209581
7.2361809 0.03093922
7.4120603 0.02980953
7.5879397 0.02870818
7.7638191 0.02763643
7.93969849 0.0265953
8.11557789 0.02558568
8.29145729 0.02460822
8.46733668 0.02366343
8.64321608 0.02275163
8.81909548 0.02187302
8.99497487 0.02102762
9.17085427 0.02021532
9.34673367 0.01943589
9.52261307 0.01868899
9.69849246 0.01797416
9.87437186 0.01729086
10.05025126 0.01663846
10.22613065 0.01601624
10.40201005 0.01542345
10.57788945 0.01485925
10.75376884 0.01432277
10.92964824 0.01381311
11.10552764 0.01332932
11.28140704 0.01287044
11.45728643 0.01243549
11.63316583 0.01202349
11.80904523 0.01163345
11.98492462 0.01126437
12.16080402 0.01091529
12.33668342 0.01058522
12.51256281 0.01027323
12.68844221 0.00997837
12.86432161 0.00969974
13.04020101 0.00943645
13.2160804 0.00918762
13.3919598 0.00895245
13.5678392 0.00873011
13.74371859 0.00851984
13.91959799 0.0083209
14.09547739 0.00813257
14.27135678 0.00795418
14.44723618 0.00778508
14.62311558 0.00762466
14.79899497 0.00747233
14.97487437 0.00732754
15.15075377 0.00718977
15.32663317 0.00705853
15.50251256 0.00693335
15.67839196 0.0068138
15.85427136 0.00669946
16.03015075 0.00658995
16.20603015 0.00648491
16.38190955 0.006384
16.55778894 0.00628692
16.73366834 0.00619337
16.90954774 0.00610308
17.08542714 0.00601579
17.26130653 0.00593128
17.43718593 0.00584933
17.61306533 0.00576974
17.78894472 0.00569233
17.96482412 0.00561693
18.14070352 0.00554339
18.31658291 0.00547157
18.49246231 0.00540133
18.66834171 0.00533258
18.84422111 0.00526519
19.0201005 0.00519907
19.1959799 0.00513414
19.3718593 0.00507033
19.54773869 0.00500756
19.72361809 0.00494577
19.89949749 0.00488492
20.07537688 0.00482495
20.25125628 0.00476582
20.42713568 0.0047075
20.60301508 0.00464996
20.77889447 0.00459317
20.95477387 0.00453711
21.13065327 0.00448176
21.30653266 0.00442711
21.48241206 0.00437315
21.65829146 0.00431987
21.83417085 0.00426726
22.01005025 0.00421531
22.18592965 0.00416403
22.36180905 0.00411341
22.53768844 0.00406344
22.71356784 0.00401414
22.88944724 0.0039655
23.06532663 0.00391751
23.24120603 0.00387019
23.41708543 0.00382353
23.59296482 0.00377753
23.76884422 0.00373219
23.94472362 0.00368752
24.12060302 0.00364351
24.29648241 0.00360015
24.47236181 0.00355746
24.64824121 0.00351542
24.8241206 0.00347404
25.0 0.0034333

==> data/main/hetero/orig/INFIMNIST/backdoor_average.txt <==
x,loss,acc,y
0, 	20.455826, 	10.208333,	 99.616669
1, 	3.944664, 	37.649998,	 28.133333
2, 	2.777830, 	46.950001,	 32.508331
3, 	2.334839, 	52.424999,	 29.866667
4, 	2.046343, 	55.950001,	 29.333334
5, 	1.858226, 	58.825001,	 30.841667
6, 	1.716742, 	61.441666,	 28.566666
7, 	1.603918, 	63.691666,	 27.299999
8, 	1.478015, 	65.883331,	 26.458334
9, 	1.474341, 	65.683334,	 27.466667
10, 	1.428864, 	66.941666,	 29.016666
11, 	1.420230, 	67.308334,	 26.150000
12, 	1.378624, 	67.833336,	 26.991667
13, 	1.285346, 	69.875000,	 26.674999
14, 	1.263188, 	70.366669,	 27.799999
15, 	1.238450, 	70.958336,	 26.758333
16, 	1.240558, 	70.958336,	 26.691666
17, 	1.187129, 	71.641663,	 27.191666
18, 	1.159678, 	72.491669,	 25.491667
19, 	1.189776, 	72.241669,	 26.225000
20, 	1.237026, 	70.566666,	 28.949999
21, 	1.109783, 	73.158333,	 26.225000
22, 	1.179103, 	71.966667,	 29.091667
23, 	1.098623, 	73.400002,	 25.975000
24, 	1.086965, 	73.883331,	 26.816666
25, 	1.128060, 	73.408333,	 27.658333
26, 	1.083009, 	74.283333,	 27.233334
27, 	1.032439, 	75.541664,	 25.383333
28, 	1.059275, 	74.833336,	 27.191666
29, 	1.100512, 	74.324997,	 27.641666


==> data/main/hetero/orig/INFIMNIST/backdoor_bulyankrum.txt <==
x,loss,acc,y
0, 	12.575849, 	10.608334,	 87.833336
1, 	6.109155, 	19.766666,	 59.083332
2, 	5.427910, 	22.891666,	 67.591667
3, 	4.414445, 	30.150000,	 58.483334
4, 	4.407742, 	33.058334,	 60.183334
5, 	4.216770, 	36.049999,	 58.325001
6, 	4.040626, 	38.458332,	 58.924999
7, 	3.622892, 	42.766666,	 53.950001
8, 	3.722541, 	41.758331,	 58.391666
9, 	3.621635, 	43.708332,	 55.049999
10, 	3.148505, 	49.658333,	 47.183334
11, 	3.189641, 	49.691666,	 48.358334
12, 	3.071884, 	51.033333,	 46.674999
13, 	3.022544, 	51.591667,	 47.216667
14, 	3.042592, 	52.191666,	 46.783333
15, 	3.133034, 	51.966667,	 46.716667
16, 	2.954122, 	53.566666,	 44.733334
17, 	2.909168, 	55.058334,	 41.799999
18, 	2.784192, 	56.274998,	 41.758331
19, 	2.724828, 	56.450001,	 42.516666
20, 	2.815597, 	56.099998,	 43.200001
21, 	2.587763, 	57.875000,	 38.658333
22, 	2.547749, 	57.891666,	 40.141666
23, 	2.533776, 	58.683334,	 37.608334
24, 	2.532871, 	59.341667,	 36.524998
25, 	2.529968, 	58.733334,	 39.700001
26, 	2.393414, 	59.766666,	 38.724998
27, 	2.354228, 	60.308334,	 37.741665
28, 	2.209234, 	61.716667,	 35.474998
29, 	2.226095, 	61.291664,	 37.408333


==> data/main/hetero/orig/INFIMNIST/backdoor_bulyantrm.txt <==
x,loss,acc,y
0, 	5.740211, 	26.449999,	 26.350000
1, 	2.906078, 	42.158333,	 6.366667
2, 	2.070021, 	52.716667,	 9.741667
3, 	1.721959, 	58.774998,	 10.316667
4, 	1.522922, 	63.266666,	 14.083333
5, 	1.567118, 	63.041664,	 22.924999
6, 	1.310664, 	67.541664,	 17.366667
7, 	1.387339, 	67.333336,	 22.633333
8, 	1.241869, 	69.866669,	 19.808332
9, 	1.213663, 	70.241669,	 21.866667
10, 	1.296134, 	70.133331,	 23.433332
11, 	1.321477, 	70.091667,	 24.424999
12, 	1.224097, 	71.424995,	 24.475000
13, 	1.209268, 	71.866669,	 25.141666
14, 	1.239952, 	71.775002,	 25.808332
15, 	1.082757, 	74.099998,	 23.516666
16, 	1.245626, 	71.483330,	 28.016666
17, 	1.452066, 	68.133331,	 33.383331
18, 	1.263244, 	70.983330,	 29.574999
19, 	1.481088, 	67.883331,	 33.441666
20, 	1.446811, 	68.808334,	 33.966667
21, 	0.975634, 	76.283333,	 23.400000
22, 	1.265910, 	71.566666,	 30.150000
23, 	1.272038, 	71.199997,	 31.574999
24, 	1.301586, 	70.775002,	 32.849998
25, 	1.175163, 	73.291664,	 29.574999
26, 	1.573583, 	66.691666,	 38.058334
27, 	1.112224, 	74.433334,	 27.525000
28, 	1.631710, 	65.900002,	 40.291668
29, 	1.215619, 	72.183334,	 32.608334


==> data/main/hetero/orig/INFIMNIST/backdoor_filterl2.txt <==
x,loss,acc,y
0, 	11.703866, 	11.900000,	 69.925003
1, 	10.651431, 	15.683333,	 84.116669
2, 	7.710633, 	22.083334,	 72.299995
3, 	6.515228, 	27.074999,	 68.808334
4, 	5.107052, 	36.116665,	 60.158333
5, 	3.975469, 	44.433334,	 48.716667
6, 	3.591734, 	47.575001,	 46.741665
7, 	3.113772, 	51.241665,	 42.983334
8, 	2.553382, 	56.783333,	 35.575001
9, 	2.829255, 	55.333332,	 39.599998
10, 	2.313329, 	59.366665,	 34.766666
11, 	2.152504, 	61.041664,	 32.933334
12, 	1.934132, 	62.741665,	 31.891666
13, 	1.672586, 	66.050003,	 28.275000
14, 	1.672532, 	66.500000,	 29.074999
15, 	1.481424, 	69.241669,	 25.333334
16, 	1.552023, 	68.183334,	 27.958334
17, 	1.362226, 	70.483330,	 24.466667
18, 	1.347892, 	71.224998,	 24.025000
19, 	1.294346, 	72.299995,	 23.725000
20, 	1.302153, 	72.549995,	 24.350000
21, 	1.164379, 	74.408333,	 23.350000
22, 	1.112100, 	75.208336,	 21.583334
23, 	1.251185, 	73.358330,	 22.641666
24, 	1.151676, 	74.733330,	 23.241667
25, 	1.069944, 	76.174995,	 21.291666
26, 	1.076034, 	76.058334,	 21.725000
27, 	1.039827, 	76.474998,	 21.383333
28, 	1.064811, 	76.208336,	 22.275000
29, 	1.057456, 	76.558334,	 21.458334



==> data/main/hetero/orig/INFIMNIST/backdoor_krum.txt <==
x,loss,acc,y
0, 	66.624352, 	10.116667,	 100.000000
1, 	66.624345, 	10.116667,	 100.000000
2, 	66.624337, 	10.116667,	 100.000000
3, 	66.624329, 	10.116667,	 100.000000
4, 	66.624321, 	10.116667,	 100.000000
5, 	66.624311, 	10.116667,	 100.000000
6, 	66.624302, 	10.116667,	 100.000000
7, 	66.624293, 	10.116667,	 100.000000
8, 	66.624286, 	10.116667,	 100.000000
9, 	66.624284, 	10.116667,	 100.000000
10, 	66.624281, 	10.116667,	 100.000000
11, 	66.624275, 	10.116667,	 100.000000
12, 	66.624273, 	10.116667,	 100.000000
13, 	66.624263, 	10.116667,	 100.000000
14, 	66.624254, 	10.116667,	 100.000000
15, 	66.624245, 	10.116667,	 100.000000
16, 	66.624237, 	10.116667,	 100.000000
17, 	66.624228, 	10.116667,	 100.000000
18, 	66.624228, 	10.116667,	 100.000000
19, 	66.624218, 	10.116667,	 100.000000
20, 	66.624211, 	10.116667,	 100.000000
21, 	66.624202, 	10.116667,	 100.000000
22, 	66.624199, 	10.116667,	 100.000000
23, 	66.624192, 	10.116667,	 100.000000
24, 	66.624190, 	10.116667,	 100.000000
25, 	66.624181, 	10.116667,	 100.000000
26, 	66.624173, 	10.116667,	 100.000000
27, 	66.624164, 	10.116667,	 100.000000
28, 	66.624156, 	10.116667,	 100.000000
29, 	66.624150, 	10.116667,	 100.000000


==> data/main/hetero/orig/INFIMNIST/backdoor_trimmedmean.txt <==
x,loss,acc,y
0, 	11.510973, 	14.666667,	 57.000000
1, 	5.625663, 	26.616667,	 34.650002
2, 	4.430016, 	33.558334,	 39.666668
3, 	3.823432, 	39.224998,	 38.424999
4, 	3.252380, 	44.633331,	 36.549999
5, 	3.032634, 	47.674999,	 37.966667
6, 	2.509188, 	53.383331,	 29.666666
7, 	2.316172, 	54.649998,	 31.691666
8, 	2.346701, 	55.558334,	 32.008331
9, 	2.154352, 	58.466667,	 30.475000
10, 	2.011985, 	59.283333,	 31.125000
11, 	1.967787, 	60.258331,	 32.366665
12, 	1.840093, 	62.549999,	 30.791666
13, 	1.819990, 	63.316666,	 29.833332
14, 	1.769346, 	63.674999,	 31.891666
15, 	1.664135, 	65.816666,	 27.158333
16, 	1.762029, 	64.466667,	 31.616667
17, 	1.711290, 	64.933334,	 32.466667
18, 	1.696448, 	65.849998,	 31.541666
19, 	1.562309, 	67.741669,	 29.275000
20, 	1.550006, 	68.108330,	 28.683332
21, 	1.588236, 	67.875000,	 29.275000
22, 	1.592912, 	67.816666,	 29.891666
23, 	1.553980, 	68.566666,	 29.258333
24, 	1.488470, 	69.191666,	 29.600000
25, 	1.421577, 	70.333336,	 28.366667
26, 	1.525608, 	69.108330,	 30.299999
27, 	1.468788, 	70.150002,	 29.091667
28, 	1.465170, 	70.116669,	 29.766666
29, 	1.400943, 	71.000000,	 29.283333


==> data/main/hetero/orig/INFIMNIST/dba_average.txt <==
x, loss, y
0,	0,	19.1235504
1,	0,	16.90454951
2,	0,	26.75066905
3,	0,	35.58206958
4,	0,	30.73148974
5,	0,	22.2234612
6,	0,	47.25691347
7,	0,	39.19491525
8,	0,	47.50223015
9,	0,	59.38893845
10,	0,	51.96253345
11,	0,	59.44469224
12,	0,	69.94870651
13,	0,	55.24085638
14,	0,	61.95361285
15,	0,	72.49107939
16,	0,	70.28322926
17,	0,	75.70249777
18,	0,	78.55709188
19,	0,	85.10258698
20,	0,	84.83496878
21,	0,	85.97234612
22,	0,	83.97636039
23,	0,	85.11373773
24,	0,	87.08742194
25,	0,	89.46253345
26,	0,	90.55530776
27,	0,	87.03166815
28,	0,	89.19491525
29,	0,	85.50401427

==> data/main/hetero/orig/INFIMNIST/dba_bulyankrum.txt <==
x, loss, y
0,	0,	13.22479929
1,	0,	8.006244425
2,	0,	14.21721677
3,	0,	10.40365745
4,	0,	7.682872435
5,	0,	1.85102587
6,	0,	18.1088314
7,	0,	5.798394291
8,	0,	6.657002676
9,	0,	12.14317574
10,	0,	4.27074041
11,	0,	2.252453167
12,	0,	26.21543265
13,	0,	3.646297948
14,	0,	8.619536128
15,	0,	5.698037467
16,	0,	5.140499554
17,	0,	4.772524532
18,	0,	7.537912578
19,	0,	7.537912578
20,	0,	4.850579839
21,	0,	5.274308653
22,	0,	5.93220339
23,	0,	4.962087422
24,	0,	15.68911686
25,	0,	8.262711864
26,	0,	9.065566459
27,	0,	17.93041927
28,	0,	9.020963426
29,	0,	7.515611062

==> data/main/hetero/orig/INFIMNIST/dba_bulyantrm.txt <==
x, loss, y
0,	0,	27.09634255
1,	0,	26.32694023
2,	0,	40.85637823
3,	0,	47.31266726
4,	0,	42.71855486
5,	0,	40.34344335
6,	0,	55.38581624
7,	0,	52.78768956
8,	0,	58.87600357
9,	0,	71.83318466
10,	0,	55.77609277
11,	0,	74.18599465
12,	0,	72.99286351
13,	0,	69.49152542
14,	0,	75.56868867
15,	0,	68.18688671
16,	0,	69.98215879
17,	0,	75.25646744
18,	0,	76.8175736
19,	0,	86.18421053
20,	0,	81.8911686
21,	0,	85.01338091
22,	0,	79.66101695
23,	0,	83.441124
24,	0,	81.90231936
25,	0,	85.6824264
26,	0,	87.27698483
27,	0,	79.77252453
28,	0,	87.67841213
29,	0,	82.92818912

==> data/main/hetero/orig/INFIMNIST/dba_filterl2.txt <==
x, loss, y
0,	0,	11.77520071
1,	0,	6.500892061
2,	0,	5.965655665
3,	0,	7.326048171
4,	0,	5.686886708
5,	0,	1.170829616
6,	0,	2.363960749
7,	0,	1.427297056
8,	0,	2.698483497
9,	0,	3.980820696
10,	0,	1.271186441
11,	0,	0.70249777
12,	0,	4.71677074
13,	0,	3.423282783
14,	0,	3.780107047
15,	0,	2.67618198
16,	0,	1.973684211
17,	0,	1.460749331
18,	0,	1.717216771
19,	0,	1.717216771
20,	0,	1.1485281
21,	0,	1.706066012
22,	0,	1.393844781
23,	0,	1.204281891
24,	0,	1.483050847
25,	0,	1.092774309
26,	0,	1.349241748
27,	0,	2.954950937
28,	0,	2.219000892
29,	0,	0.858608385

==> data/main/hetero/orig/INFIMNIST/dba_krum.txt <==
x, loss, y
0,	0,	44.13470116
1,	0,	2.252453167
2,	0,	6.333630687
3,	0,	26.39384478
4,	0,	15.09812667
5,	0,	23.61730598
6,	0,	1.549955397
7,	0,	16.71498662
8,	0,	7.058429973
9,	0,	57.67172168
10,	0,	0
11,	0,	0.133809099
12,	0,	37.89027654
13,	0,	27.39741302
14,	0,	14.28412132
15,	0,	22.73639607
16,	0,	13.01293488
17,	0,	0.323371989
18,	0,	0.925512935
19,	0,	8.16235504
20,	0,	11.27341659
21,	0,	1.739518287
22,	0,	21.85548617
23,	0,	0.367975022
24,	0,	13.52586976
25,	0,	1.616859946
26,	0,	2.821141838
27,	0,	49.31980375
28,	0,	28.27832293
29,	0,	13.81578947

==> data/main/hetero/orig/INFIMNIST/dba_trimmedmean.txt <==
x, loss, y
0,	0,	15.52185549
1,	0,	10.01338091
2,	0,	15.92328278
3,	0,	14.99776985
4,	0,	13.23595004
5,	0,	5.698037467
6,	0,	30.04014273
7,	0,	12.18777877
8,	0,	16.23550401
9,	0,	32.78322926
10,	0,	13.83809099
11,	0,	12.47769848
12,	0,	45.45049063
13,	0,	14.73015165
14,	0,	34.21052632
15,	0,	34.455843
16,	0,	27.85459411
17,	0,	30.14049955
18,	0,	41.70383586
19,	0,	39.80820696
20,	0,	42.66280107
21,	0,	42.19446922
22,	0,	42.01605709
23,	0,	40.57760928
24,	0,	51.12622658
25,	0,	46.27564674
26,	0,	48.67305977
27,	0,	52.64272971
28,	0,	53.45673506
29,	0,	49.66547725

==> data/main/hetero/orig/INFIMNIST/krum_average.txt <==
x, loss, y
0,      10.205091,      21.908333
1,      5.877454,       32.791668
2,      4.142087,       41.750000
3,      3.283828,       47.783333
4,      2.720742,       52.349998
5,      2.318405,       56.799999
6,      2.023576,       59.691666
7,      1.828368,       62.591667
8,      1.680328,       64.583336
9,      1.543004,       66.358330
10,     1.442969,       67.941666
11,     1.319821,       70.125000
12,     1.243038,       71.574997
13,     1.173158,       72.766663
14,     1.116929,       73.924995
15,     1.044262,       75.316666
16,     0.986229,       76.183334
17,     0.941419,       77.025002
18,     0.904503,       78.008331
19,     0.879924,       78.599998
20,     0.853243,       79.116669
21,     0.833479,       79.408333
22,     0.805829,       80.133331
23,     0.782369,       80.666664
24,     0.771221,       80.983330
25,     0.765368,       81.099998
26,     0.745976,       81.516663
27,     0.731644,       81.683334
28,     0.722350,       82.016663
29,     0.708903,       82.283333

==> data/main/hetero/orig/INFIMNIST/krum_bulyankrum.txt <==
x, loss, y
0,      11.732568,      13.925000
1,      8.486831,       20.775000
2,      7.549478,       26.375000
3,      6.682352,       31.033333
4,      6.281241,       35.758331
5,      6.071775,       39.125000
6,      5.989791,       41.108334
7,      5.915098,       42.825001
8,      6.104918,       43.591667
9,      6.283012,       45.516666
10,     6.344073,       46.349998
11,     6.263996,       47.508331
12,     6.351172,       48.016666
13,     6.373622,       48.758331
14,     6.418059,       49.250000
15,     6.531627,       49.733334
16,     6.587967,       50.308334
17,     6.746123,       50.908333
18,     7.080222,       51.583332
19,     7.194669,       51.649998
20,     7.606204,       52.091667
21,     7.641563,       52.450001
22,     8.009458,       52.866665
23,     8.118812,       53.233334
24,     8.237394,       53.508331
25,     8.393699,       53.724998
26,     8.517943,       53.791668
27,     8.704961,       54.099998
28,     8.867800,       54.133331
29,     9.061161,       54.033333

==> data/main/hetero/orig/INFIMNIST/krum_bulyantrm.txt <==
x, loss, y
0,      10.062357,      22.049999
1,      5.097673,       26.966667
2,      2.528596,       43.558334
3,      1.727173,       56.058334
4,      1.351475,       63.233334
5,      1.167962,       67.458336
6,      0.991766,       71.283333
7,      0.922628,       73.308334
8,      0.872244,       74.866669
9,      0.825068,       76.349998
10,     0.801238,       77.308334
11,     0.743570,       78.733330
12,     0.721533,       79.558334
13,     0.599064,       83.074997
14,     0.576545,       83.949997
15,     0.547253,       84.525002
16,     0.529914,       85.091667
17,     0.514958,       85.366669
18,     0.495260,       85.883331
19,     0.485099,       86.525002
20,     0.490112,       86.525002
21,     0.482222,       86.516663
22,     0.482188,       86.625000
23,     0.459838,       87.174995
24,     0.459460,       87.116669
25,     0.450772,       87.650002
26,     0.459245,       87.424995
27,     0.453284,       87.549995
28,     0.447712,       87.558334
29,     0.453383,       87.549995

==> data/main/hetero/orig/INFIMNIST/krum_filterl2.txt <==
x, loss, y
0,      9.258927,       18.833334
1,      6.500024,       26.583334
2,      4.814354,       33.025002
3,      3.726551,       39.466667
4,      3.020324,       45.241665
5,      2.545256,       49.500000
6,      2.278052,       53.316666
7,      2.030418,       56.708332
8,      1.859325,       59.724998
9,      1.714725,       61.924999
10,     1.602208,       63.625000
11,     1.520235,       65.291664
12,     1.386284,       67.583336
13,     1.246462,       69.908333
14,     1.155158,       71.958336
15,     1.106786,       73.066666
16,     1.060576,       73.916664
17,     1.025478,       74.858330
18,     0.990898,       75.549995
19,     0.956159,       76.208336
20,     0.917275,       76.949997
21,     0.898157,       77.474998
22,     0.879162,       77.883331
23,     0.845551,       78.549995
24,     0.829007,       79.266663
25,     0.798429,       79.849998
26,     0.785136,       80.216667
27,     0.765208,       80.566666
28,     0.755102,       80.875000
29,     0.751128,       81.008331

==> data/main/hetero/orig/INFIMNIST/krum_krum.txt <==
x, loss, y
0,      84.815874,      9.808333
1,      168.680650,     9.858334
2,      265.967188,     9.858334
3,      340.006279,     9.858334
4,      90.886829,      9.858334
5,      129.313031,     9.858334
6,      41.995601,      9.858334
7,      56.776605,      9.858334
8,      67.067939,      9.858334
9,      30.492988,      9.858334
10,     38.414595,      9.858334
11,     45.212675,      9.858334
12,     24.749993,      9.858334
13,     31.578902,      9.858334
14,     35.669024,      9.858334
15,     38.255719,      9.858334
16,     41.789548,      9.858334
17,     44.705814,      9.858334
18,     3.001642,       7.283333
19,     3.067676,       7.083333
20,     3.187234,       7.025000
21,     3.328532,       6.933333
22,     2.322084,       9.849999
23,     2.324096,       9.841666
24,     2.326811,       9.808333
25,     2.328805,       9.800000
26,     2.331353,       9.800000
27,     2.333348,       9.800000
28,     2.333650,       9.800000
29,     2.334418,       9.791667

==> data/main/hetero/orig/INFIMNIST/krum_trimmedmean.txt <==
x, loss, y
0,      10.041513,      19.133333
1,      5.846667,       30.466667
2,      4.871690,       36.674999
3,      4.125831,       42.666668
4,      3.752292,       46.424999
5,      3.501742,       49.616665
6,      3.300914,       52.383331
7,      3.187013,       53.766666
8,      3.060069,       55.200001
9,      2.956952,       56.441666
10,     2.878046,       57.716667
11,     2.774043,       58.733334
12,     2.663508,       59.783333
13,     2.579117,       60.833332
14,     2.531424,       61.466667
15,     2.484697,       62.141666
16,     2.435475,       62.716667
17,     2.382153,       63.341667
18,     2.351054,       63.575001
19,     2.331053,       63.941666
20,     2.283870,       64.391663
21,     2.253948,       64.716667
22,     2.230364,       65.058334
23,     2.206797,       65.375000
24,     2.211946,       65.474998
25,     2.205708,       65.750000
26,     2.179151,       66.000000
27,     2.175883,       66.041664
28,     2.173740,       66.141663
29,     2.203966,       66.074997

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_average.txt <==
x, loss, y
0,      6.053498,       50.000000
1,      5.582575,       70.000000
2,      5.615745,       90.000000
3,      5.260125,       80.000000
4,      5.057754,       90.000000
5,      4.480852,       100.000000
6,      4.319161,       100.000000
7,      3.753145,       100.000000
8,      3.578166,       100.000000
9,      2.911949,       100.000000
10,     2.403236,       100.000000
11,     2.013720,       100.000000
12,     1.650245,       100.000000
13,     1.427971,       100.000000
14,     1.216555,       100.000000
15,     1.111183,       100.000000
16,     0.984753,       100.000000
17,     0.969355,       100.000000
18,     0.899608,       100.000000
19,     0.870073,       100.000000
20,     0.845695,       100.000000
21,     0.791505,       100.000000
22,     0.777708,       100.000000
23,     0.728449,       100.000000
24,     0.696822,       100.000000
25,     0.661034,       100.000000
26,     0.648112,       100.000000
27,     0.609929,       100.000000
28,     0.603519,       100.000000
29,     0.556417,       100.000000

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_bulyankrum.txt <==
x, loss, y
0,      7.214545,       30.000000
1,      3.515139,       10.000000
2,      2.959662,       50.000000
3,      1.959890,       50.000000
4,      2.066177,       70.000000
5,      1.549630,       70.000000
6,      1.492548,       90.000000
7,      1.344879,       100.000000
8,      1.270843,       100.000000
9,      1.187620,       100.000000
10,     1.107228,       100.000000
11,     1.058735,       100.000000
12,     0.980947,       100.000000
13,     0.927499,       100.000000
14,     0.896760,       100.000000
15,     0.910034,       100.000000
16,     0.812332,       100.000000
17,     0.797692,       100.000000
18,     0.756774,       100.000000
19,     0.680345,       100.000000
20,     0.705365,       100.000000
21,     0.595169,       100.000000
22,     0.627268,       100.000000
23,     0.616659,       100.000000
24,     0.563649,       100.000000
25,     0.563795,       100.000000
26,     0.520771,       100.000000
27,     0.519854,       100.000000
28,     0.523093,       100.000000
29,     0.496429,       100.000000

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_bulyantrm.txt <==
x, loss, y
0,      6.857435,       70.000000
1,      8.652904,       80.000000
2,      6.386026,       90.000000
3,      8.414196,       90.000000
4,      4.972105,       100.000000
5,      8.301768,       90.000000
6,      4.797748,       100.000000
7,      6.460640,       90.000000
8,      3.344777,       100.000000
9,      3.711699,       100.000000
10,     2.104793,       100.000000
11,     2.777638,       90.000000
12,     1.556427,       100.000000
13,     2.167532,       100.000000
14,     1.450888,       100.000000
15,     1.975743,       100.000000
16,     1.497379,       100.000000
17,     1.929811,       100.000000
18,     1.573242,       100.000000
19,     2.096141,       100.000000
20,     1.319459,       100.000000
21,     2.159725,       100.000000
22,     0.951360,       100.000000
23,     2.052095,       100.000000
24,     0.743568,       100.000000
25,     2.520179,       100.000000
26,     0.639568,       100.000000
27,     3.492551,       90.000000
28,     0.689547,       100.000000
29,     4.851417,       90.000000

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_filterl2.txt <==
x, loss, y
0,      7.991112,       20.000000
1,      3.707758,       40.000000
2,      2.902342,       70.000000
3,      2.157949,       80.000000
4,      2.003540,       80.000000
5,      1.621233,       100.000000
6,      1.592525,       100.000000
7,      1.351062,       100.000000
8,      1.301448,       100.000000
9,      1.146148,       100.000000
10,     1.057264,       100.000000
11,     0.994265,       100.000000
12,     0.897427,       100.000000
13,     0.865901,       100.000000
14,     0.836482,       100.000000
15,     0.829205,       100.000000
16,     0.763346,       100.000000
17,     0.760739,       100.000000
18,     0.763404,       100.000000
19,     0.706743,       100.000000
20,     0.697155,       100.000000
21,     0.656614,       100.000000
22,     0.674678,       100.000000
23,     0.648482,       100.000000
24,     0.627278,       100.000000
25,     0.607462,       100.000000
26,     0.610522,       100.000000
27,     0.524513,       100.000000
28,     0.540461,       100.000000
29,     0.523801,       100.000000

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_krum.txt <==
x, loss, y
0,      19.728632,      10.000000
1,      21.449855,      10.000000
2,      21.662840,      10.000000
3,      21.847702,      10.000000
4,      21.990943,      10.000000
5,      22.114797,      10.000000
6,      22.229613,      10.000000
7,      22.325272,      10.000000
8,      22.421241,      10.000000
9,      22.497851,      10.000000
10,     22.582263,      10.000000
11,     22.655605,      10.000000
12,     22.718440,      10.000000
13,     22.776404,      10.000000
14,     22.836509,      10.000000
15,     22.888952,      10.000000
16,     22.938863,      10.000000
17,     22.986204,      10.000000
18,     23.030965,      10.000000
19,     23.071047,      10.000000
20,     23.124422,      10.000000
21,     23.160342,      10.000000
22,     23.204743,      10.000000
23,     23.240686,      10.000000
24,     23.277922,      10.000000
25,     23.312748,      10.000000
26,     23.346066,      10.000000
27,     23.378895,      10.000000
28,     23.409469,      10.000000
29,     23.444512,      10.000000

==> data/main/hetero/orig/INFIMNIST/modelpoisoning_trimmedmean.txt <==
x, loss, y
0,      5.119645,       30.000000
1,      3.327474,       70.000000
2,      3.610145,       90.000000
3,      2.327097,       100.000000
4,      2.786272,       100.000000
5,      1.813826,       100.000000
6,      2.060054,       100.000000
7,      1.420500,       100.000000
8,      1.501793,       100.000000
9,      1.121343,       100.000000
10,     1.153044,       100.000000
11,     0.946538,       100.000000
12,     0.938228,       100.000000
13,     0.884938,       100.000000
14,     0.809495,       100.000000
15,     0.824771,       100.000000
16,     0.782171,       100.000000
17,     0.777598,       100.000000
18,     0.750821,       100.000000
19,     0.740406,       100.000000
20,     0.715649,       100.000000
21,     0.703507,       100.000000
22,     0.661222,       100.000000
23,     0.649485,       100.000000
24,     0.623410,       100.000000
25,     0.600602,       100.000000
26,     0.620980,       100.000000
27,     0.588013,       100.000000
28,     0.578551,       100.000000
29,     0.561848,       100.000000

==> data/main/hetero/orig/INFIMNIST/noattack_average.txt <==
x, loss, y
0,      4.496868,       31.641666
1,      1.940741,       52.766666
2,      1.291708,       64.550003
3,      0.922490,       73.308334
4,      0.726252,       78.616669
5,      0.620518,       81.641663
6,      0.538407,       84.299995
7,      0.485510,       85.775002
8,      0.447693,       86.949997
9,      0.414485,       87.958336
10,     0.390826,       88.641663
11,     0.371757,       89.208336
12,     0.354141,       89.724998
13,     0.336151,       90.191666
14,     0.322515,       90.633331
15,     0.312609,       91.016663
16,     0.303238,       91.191666
17,     0.296329,       91.508331
18,     0.287875,       91.716667
19,     0.278381,       91.966667
20,     0.273627,       92.141663
21,     0.267622,       92.283333
22,     0.262926,       92.533333
23,     0.258722,       92.674995
24,     0.254363,       92.775002
25,     0.251196,       92.941666
26,     0.247231,       93.116669
27,     0.244263,       93.099998
28,     0.238850,       93.258331
29,     0.235743,       93.391663

==> data/main/hetero/orig/INFIMNIST/noattack_bulyankrum.txt <==
x, loss, y
0,      4.956784,       30.049999
1,      2.352114,       48.883331
2,      1.569738,       60.625000
3,      1.167963,       68.641663
4,      0.956364,       73.858330
5,      0.818151,       77.191666
6,      0.718445,       79.933334
7,      0.628370,       82.191666
8,      0.589838,       83.074997
9,      0.573674,       83.900002
10,     0.501043,       85.616669
11,     0.499316,       85.750000
12,     0.463337,       86.808334
13,     0.445302,       87.375000
14,     0.449033,       87.358330
15,     0.439848,       87.658333
16,     0.410227,       88.299995
17,     0.409519,       88.391663
18,     0.389371,       88.966667
19,     0.384036,       89.099998
20,     0.364915,       89.608330
21,     0.361580,       89.858330
22,     0.367345,       89.666664
23,     0.371247,       89.666664
24,     0.355189,       90.033333
25,     0.352061,       90.108330
26,     0.350382,       90.308334
27,     0.344972,       90.333336
28,     0.328482,       90.900002
29,     0.323788,       91.150002

==> data/main/hetero/orig/INFIMNIST/noattack_bulyantrm.txt <==
x, loss, y
0,      4.577090,       29.666666
1,      2.039667,       48.399998
2,      1.278076,       63.724998
3,      0.920660,       73.500000
4,      0.731880,       78.674995
5,      0.606859,       82.299995
6,      0.520980,       84.716667
7,      0.472567,       86.049995
8,      0.434201,       87.166664
9,      0.396273,       88.266663
10,     0.367761,       89.066666
11,     0.346964,       89.516663
12,     0.332410,       89.966667
13,     0.313386,       90.633331
14,     0.306837,       90.791664
15,     0.290213,       91.408333
16,     0.281980,       91.691666
17,     0.269831,       91.958336
18,     0.265106,       92.191666
19,     0.256904,       92.358330
20,     0.251135,       92.491669
21,     0.244335,       92.750000
22,     0.237994,       93.033333
23,     0.236536,       93.116669
24,     0.231682,       93.174995
25,     0.230025,       93.324997
26,     0.223781,       93.500000
27,     0.222816,       93.650002
28,     0.217298,       93.791664
29,     0.214877,       93.849998

==> data/main/hetero/orig/INFIMNIST/noattack_filterl2.txt <==
x, loss, y
0,      5.356215,       26.875000
1,      2.252333,       47.174999
2,      1.430423,       61.691666
3,      1.044028,       70.291664
4,      0.819101,       76.049995
5,      0.687160,       79.933334
6,      0.601282,       82.375000
7,      0.536643,       84.333336
8,      0.485137,       85.833336
9,      0.447528,       86.933334
10,     0.420522,       87.783333
11,     0.395260,       88.516663
12,     0.375380,       89.108330
13,     0.358922,       89.708336
14,     0.341506,       90.299995
15,     0.330675,       90.608330
16,     0.323236,       90.783333
17,     0.313179,       91.116669
18,     0.306110,       91.391663
19,     0.297839,       91.683334
20,     0.288929,       91.858330
21,     0.282225,       92.091667
22,     0.277380,       92.283333
23,     0.275388,       92.400002
24,     0.268752,       92.491669
25,     0.264331,       92.525002
26,     0.256118,       92.808334
27,     0.258143,       92.849998
28,     0.250038,       93.033333
29,     0.249311,       93.091667

==> data/main/hetero/orig/INFIMNIST/noattack_krum.txt <==
x, loss, y
0,      14.936170,      29.225000
1,      15.421805,      33.783333
2,      15.864113,      36.924999
3,      16.567317,      37.733334
4,      16.944501,      38.750000
5,      18.343686,      36.149998
6,      18.315604,      37.066666
7,      18.368171,      37.458332
8,      17.164322,      39.491665
9,      18.436845,      37.724998
10,     17.253167,      39.524998
11,     17.820502,      37.991665
12,     17.871093,      39.375000
13,     17.370577,      39.758331
14,     17.282327,      39.808334
15,     17.156573,      39.833332
16,     17.091392,      39.791668
17,     17.256851,      39.808334
18,     17.244974,      39.774998
19,     17.022577,      39.883331
20,     17.485606,      38.608334
21,     18.974731,      38.566666
22,     17.462454,      39.833332
23,     17.477637,      39.716667
24,     17.091440,      39.899998
25,     16.434863,      39.858334
26,     16.665498,      39.783333
27,     16.903109,      39.816666
28,     17.728829,      39.308334
29,     18.329693,      38.908333

==> data/main/hetero/orig/INFIMNIST/noattack_trimmedmean.txt <==
x, loss, y
0,      4.199650,       31.641666
1,      1.963475,       51.333332
2,      1.363690,       62.825001
3,      1.032659,       70.666664
4,      0.839683,       75.650002
5,      0.705549,       78.949997
6,      0.621112,       81.766663
7,      0.546182,       83.875000
8,      0.503926,       84.916664
9,      0.467639,       86.000000
10,     0.442350,       86.741669
11,     0.418060,       87.650002
12,     0.395192,       88.224998
13,     0.379730,       88.741669
14,     0.366041,       89.033333
15,     0.352040,       89.549995
16,     0.342119,       89.791664
17,     0.337809,       90.008331
18,     0.326143,       90.391663
19,     0.316281,       90.733330
20,     0.312929,       90.849998
21,     0.302998,       91.108330
22,     0.296348,       91.283333
23,     0.290518,       91.441666
24,     0.285646,       91.625000
25,     0.280910,       91.750000
26,     0.279416,       91.733330
27,     0.272422,       91.858330
28,     0.270804,       91.883331
29,     0.270224,       92.058334

==> data/main/hetero/orig/INFIMNIST/trimmedmean_average.txt <==
x, loss, y
0,      104.804833,     10.008333
1,      184.818347,     9.991667
2,      190.935078,     9.991667
3,      200.675026,     9.991667
4,      164.905500,     9.991667
5,      155.604653,     9.991667
6,      153.751585,     9.983334
7,      128.862233,     9.599999
8,      144.629215,     8.275000
9,      113.892522,     6.783333
10,     138.442081,     7.450000
11,     87.345502,      7.983333
12,     127.965738,     6.916667
13,     68.598807,      8.733334
14,     89.451850,      7.225000
15,     61.764175,      7.066667
16,     79.199243,      6.516666
17,     56.632134,      6.950000
18,     52.639190,      5.625000
19,     51.183024,      3.366667
20,     41.177740,      4.641666
21,     35.087599,      5.041667
22,     31.855832,      5.883333
23,     25.042670,      7.108333
24,     29.260675,      7.391666
25,     19.308191,      10.099999
26,     21.579699,      9.849999
27,     21.197336,      11.700000
28,     23.532451,      11.141666
29,     26.522982,      11.675000

==> data/main/hetero/orig/INFIMNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
0,      46.340205,      10.058333
1,      46.340205,      10.058333
2,      46.340205,      10.058333
3,      46.340205,      10.058333
4,      46.340205,      10.058333
5,      46.340205,      10.058333
6,      46.340205,      10.058333
7,      46.340205,      10.058333
8,      46.340205,      10.058333
9,      46.340205,      10.058333
10,     46.340205,      10.058333
11,     46.340205,      10.058333
12,     46.340205,      10.058333
13,     46.340205,      10.058333
14,     46.340205,      10.058333
15,     46.340205,      10.058333
16,     46.340205,      10.058333
17,     46.340205,      10.058333
18,     46.340205,      10.058333
19,     46.340205,      10.058333
20,     46.340205,      10.058333
21,     46.340205,      10.058333
22,     46.340205,      10.058333
23,     46.340205,      10.058333
24,     46.340205,      10.058333
25,     46.340205,      10.058333
26,     46.340205,      10.058333
27,     46.340205,      10.058333
28,     46.340205,      10.058333
29,     46.340205,      10.058333

==> data/main/hetero/orig/INFIMNIST/trimmedmean_bulyantrm.txt <==
x, loss, y
0,      24.469389,      7.450000
1,      24.469389,      7.450000
2,      24.469389,      7.450000
3,      24.469389,      7.450000
4,      24.469389,      7.450000
5,      24.469389,      7.450000
6,      24.469389,      7.450000
7,      24.469389,      7.450000
8,      24.469389,      7.450000
9,      24.469389,      7.450000
10,     24.469389,      7.450000
11,     24.469389,      7.450000
12,     24.469389,      7.450000
13,     24.469389,      7.450000
14,     24.469389,      7.450000
15,     24.469389,      7.450000
16,     24.469389,      7.450000
17,     24.469389,      7.450000
18,     24.469389,      7.450000
19,     24.469389,      7.450000
20,     24.469389,      7.450000
21,     24.469389,      7.450000
22,     24.469389,      7.450000
23,     24.469389,      7.450000
24,     24.469389,      7.450000
25,     24.469389,      7.450000
26,     24.469389,      7.450000
27,     24.469389,      7.450000
28,     24.469389,      7.450000
29,     24.469389,      7.450000

==> data/main/hetero/orig/INFIMNIST/trimmedmean_filterl2.txt <==
x, loss, y
0,      4.699981,       31.116667
1,      2.571516,       50.641666
2,      1.836579,       60.441666
3,      1.421293,       67.275002
4,      1.177500,       71.791664
5,      0.989489,       75.441666
6,      0.872121,       78.025002
7,      0.787371,       79.841667
8,      0.696245,       81.991669
9,      0.650023,       83.091667
10,     0.591260,       84.400002
11,     0.557240,       85.299995
12,     0.527769,       86.108330
13,     0.506566,       86.683334
14,     0.482924,       87.466667
15,     0.466054,       87.908333
16,     0.453570,       88.324997
17,     0.427547,       88.816666
18,     0.407178,       89.375000
19,     0.391267,       89.808334
20,     0.396059,       89.766663
21,     0.382047,       90.158333
22,     0.373251,       90.491669
23,     0.375609,       90.466667
24,     0.358569,       90.824997
25,     0.357657,       90.875000
26,     0.353338,       90.916664
27,     0.353048,       91.058334
28,     0.345591,       91.349998
29,     0.329170,       91.750000

==> data/main/hetero/orig/INFIMNIST/trimmedmean_krum.txt <==
x, loss, y
0,      15.790555,      28.516666
1,      16.783570,      29.049999
2,      17.092493,      29.058332
3,      17.336514,      29.041666
4,      17.542732,      29.058332
5,      17.685989,      29.074999
6,      17.817900,      29.058332
7,      17.948845,      29.074999
8,      18.060304,      29.083334
9,      18.151006,      29.083334
10,     18.234565,      29.083334
11,     18.320520,      29.083334
12,     18.393699,      29.074999
13,     18.476665,      29.074999
14,     18.537740,      29.083334
15,     18.600815,      29.083334
16,     18.661070,      29.091667
17,     18.715494,      29.091667
18,     18.772694,      29.100000
19,     18.820148,      29.091667
20,     18.872726,      29.100000
21,     18.918727,      29.100000
22,     18.966888,      29.100000
23,     19.008433,      29.091667
24,     19.051582,      29.100000
25,     19.093064,      29.100000
26,     19.135851,      29.108334
27,     19.174131,      29.108334
28,     19.206902,      29.100000
29,     19.241109,      29.100000

==> data/main/hetero/orig/INFIMNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
0,      83.491338,      8.625000
1,      117.820193,     8.850000
2,      125.630360,     8.683333
3,      128.340963,     8.383333
4,      111.330431,     7.475000
5,      118.393476,     8.516666
6,      125.467779,     9.224999
7,      98.062066,      9.316667
8,      110.746667,     9.483334
9,      61.292507,      9.425000
10,     123.837891,     9.900000
11,     35.029442,      10.441667
12,     99.683425,      9.258333
13,     50.906436,      9.474999
14,     90.034351,      9.275000
15,     42.249319,      9.633333
16,     61.365939,      8.741667
17,     51.825451,      7.850000
18,     58.003309,      9.133333
19,     52.756378,      8.033333
20,     37.575408,      7.850000
21,     27.690970,      8.050000
22,     23.122147,      7.350000
23,     11.104343,      6.858333
24,     17.313853,      7.700000
25,     16.092699,      6.758333
26,     14.857206,      5.541667
27,     20.223082,      5.708333
28,     22.981652,      7.075000
29,     18.134657,      6.425000

==> data/main/hetero/shard/INFIMNIST/backdoor_average.txt <==
x,loss,acc,y
0, 	7.077213, 	28.141666,	 35.808334
1, 	2.785935, 	44.908333,	 17.883333
2, 	1.761992, 	56.083332,	 16.750000
3, 	1.381864, 	63.483334,	 17.450001
4, 	1.131942, 	69.074997,	 15.841666
5, 	0.969739, 	72.783333,	 15.608334
6, 	0.853375, 	76.008331,	 15.325000
7, 	0.768853, 	78.474998,	 14.958333
8, 	0.694962, 	80.483330,	 14.599999
9, 	0.639447, 	82.008331,	 14.441667
10, 	0.602365, 	83.250000,	 14.425000
11, 	0.554816, 	84.199997,	 13.741667
12, 	0.526504, 	85.133331,	 13.974999
13, 	0.498637, 	85.941666,	 13.925000
14, 	0.471215, 	86.566666,	 13.500000
15, 	0.451795, 	87.166664,	 13.466666
16, 	0.433724, 	87.641663,	 13.291667
17, 	0.420942, 	88.025002,	 13.433333
18, 	0.403776, 	88.549995,	 13.166667
19, 	0.391089, 	88.883331,	 13.125000
20, 	0.382589, 	89.174995,	 13.216666
21, 	0.371662, 	89.400002,	 13.016666
22, 	0.367238, 	89.500000,	 13.166667
23, 	0.356870, 	89.949997,	 13.166667
24, 	0.350189, 	90.158333,	 13.125000
25, 	0.344277, 	90.400002,	 13.150000
26, 	0.335259, 	90.616669,	 12.900000
27, 	0.324574, 	90.849998,	 12.666667
28, 	0.319664, 	90.958336,	 12.775000
29, 	0.321571, 	91.016663,	 13.050000


==> data/main/hetero/shard/INFIMNIST/backdoor_bulyankrum.txt <==
x,loss,acc,y
0, 	4.708796, 	30.108334,	 25.275000
1, 	2.135456, 	48.774998,	 17.516666
2, 	1.498999, 	60.791664,	 17.591667
3, 	1.219268, 	67.500000,	 18.150000
4, 	0.980907, 	72.941666,	 15.099999
5, 	0.858666, 	76.074997,	 14.800000
6, 	0.822768, 	77.566666,	 16.333334
7, 	0.698067, 	80.708336,	 13.608334
8, 	0.651565, 	81.908333,	 14.050000
9, 	0.589041, 	83.508331,	 13.158333
10, 	0.574507, 	83.900002,	 13.841666
11, 	0.546720, 	84.816666,	 13.875000
12, 	0.517867, 	85.541664,	 13.733334
13, 	0.497761, 	86.133331,	 13.833333
14, 	0.463297, 	87.099998,	 12.900000
15, 	0.438089, 	87.875000,	 12.325000
16, 	0.433380, 	88.008331,	 12.775000
17, 	0.422566, 	88.241669,	 12.858334
18, 	0.421129, 	88.433334,	 13.466666
19, 	0.383131, 	89.366669,	 12.083333
20, 	0.394695, 	89.224998,	 12.991667
21, 	0.377227, 	89.724998,	 12.599999
22, 	0.365798, 	89.983330,	 12.483334
23, 	0.346741, 	90.366669,	 11.916667
24, 	0.338340, 	90.599998,	 11.925000
25, 	0.336045, 	90.674995,	 12.083333
26, 	0.334312, 	90.849998,	 12.158333
27, 	0.337450, 	90.799995,	 12.583333
28, 	0.331104, 	91.083336,	 12.300000
29, 	0.310501, 	91.283333,	 11.866667


==> data/main/hetero/shard/INFIMNIST/backdoor_bulyantrm.txt <==
x,loss,acc,y
0, 	4.358226, 	29.716667,	 27.941666
1, 	2.186729, 	47.349998,	 12.708333
2, 	1.501570, 	58.875000,	 13.966666
3, 	1.187084, 	66.449997,	 15.691667
4, 	0.991422, 	71.741669,	 13.224999
5, 	0.834013, 	75.991669,	 14.349999
6, 	0.727750, 	78.758331,	 14.125000
7, 	0.692172, 	80.224998,	 15.724999
8, 	0.612357, 	82.233330,	 14.041667
9, 	0.556697, 	84.091667,	 13.650000
10, 	0.509298, 	85.341667,	 12.974999
11, 	0.492692, 	85.783333,	 13.766666
12, 	0.478736, 	86.549995,	 14.191667
13, 	0.465229, 	86.824997,	 14.741667
14, 	0.437434, 	87.583336,	 14.133333
15, 	0.418689, 	87.949997,	 13.133333
16, 	0.407562, 	88.349998,	 13.700000
17, 	0.389703, 	88.933334,	 13.308333
18, 	0.401128, 	88.674995,	 14.616667
19, 	0.394775, 	88.750000,	 14.816667
20, 	0.369024, 	89.574997,	 13.675000
21, 	0.366401, 	89.633331,	 13.650000
22, 	0.352417, 	90.008331,	 13.716666
23, 	0.339617, 	90.433334,	 13.091666
24, 	0.356309, 	89.958336,	 14.391666
25, 	0.340545, 	90.383331,	 13.741667
26, 	0.337285, 	90.441666,	 13.858334
27, 	0.326692, 	90.741669,	 13.808333
28, 	0.328215, 	90.858330,	 14.099999
29, 	0.323192, 	90.924995,	 14.191667


==> data/main/hetero/shard/INFIMNIST/backdoor_filterl2.txt <==
x,loss,acc,y
0, 	6.146984, 	27.424999,	 42.450001
1, 	2.605337, 	42.424999,	 25.166666
2, 	1.653596, 	55.924999,	 20.616667
3, 	1.239110, 	64.633331,	 18.475000
4, 	0.994003, 	70.891663,	 17.291666
5, 	0.839261, 	74.916664,	 16.125000
6, 	0.741730, 	77.658333,	 15.391666
7, 	0.676084, 	79.891663,	 15.450000
8, 	0.621400, 	81.508331,	 15.283333
9, 	0.578582, 	82.849998,	 14.825000
10, 	0.546036, 	83.966667,	 14.808333
11, 	0.508609, 	85.066666,	 14.133333
12, 	0.485073, 	85.741669,	 13.900000
13, 	0.469011, 	86.233330,	 14.050000
14, 	0.447775, 	86.833336,	 13.800000
15, 	0.427415, 	87.358330,	 13.700000
16, 	0.422833, 	87.591667,	 13.775000
17, 	0.406293, 	88.141663,	 13.816667
18, 	0.396088, 	88.449997,	 13.808333
19, 	0.387214, 	88.883331,	 13.566667
20, 	0.375055, 	89.125000,	 13.358334
21, 	0.364162, 	89.441666,	 13.208333
22, 	0.354963, 	89.741669,	 13.175000
23, 	0.349333, 	89.883331,	 13.433333
24, 	0.347684, 	90.033333,	 13.425000
25, 	0.335126, 	90.366669,	 13.091666
26, 	0.331017, 	90.558334,	 13.200000
27, 	0.323995, 	90.791664,	 13.050000
28, 	0.322571, 	90.783333,	 13.091666
29, 	0.322135, 	90.741669,	 13.258333


==> data/main/hetero/shard/INFIMNIST/backdoor_krum.txt <==
x,loss,acc,y
0, 	5.937240, 	31.049999,	 23.183332
1, 	2.431092, 	46.891666,	 13.883333
2, 	2.257387, 	52.091667,	 28.908333
3, 	2.124590, 	53.049999,	 34.166668
4, 	2.048129, 	55.049999,	 35.566666
5, 	1.332774, 	66.891663,	 14.775000
6, 	1.628420, 	61.399998,	 27.699999
7, 	1.113487, 	71.408333,	 11.025000
8, 	0.900896, 	74.949997,	 17.325001
9, 	1.280803, 	68.241669,	 29.383333
10, 	0.852083, 	77.008331,	 16.850000
11, 	0.980370, 	75.299995,	 15.766666
12, 	1.573423, 	63.708332,	 36.158333
13, 	0.922515, 	76.633331,	 14.200000
14, 	1.114472, 	72.025002,	 29.299999
15, 	0.712443, 	80.849998,	 13.008333
16, 	0.651988, 	82.299995,	 12.500000
17, 	0.771007, 	79.724998,	 18.625000
18, 	0.593410, 	83.808334,	 11.708333
19, 	0.724403, 	80.891663,	 17.350000
20, 	0.670378, 	81.799995,	 15.275000
21, 	0.512549, 	85.549995,	 11.958333
22, 	0.666705, 	81.583336,	 16.891666
23, 	0.529527, 	85.191666,	 13.325000
24, 	0.480485, 	86.641663,	 12.433333
25, 	0.744271, 	80.708336,	 21.183332
26, 	0.687785, 	81.583336,	 13.566667
27, 	0.550220, 	85.416664,	 10.450000
28, 	0.621465, 	84.008331,	 12.058333
29, 	0.483369, 	86.258331,	 13.450000


==> data/main/hetero/shard/INFIMNIST/backdoor_trimmedmean.txt <==
x,loss,acc,y
0, 	5.896783, 	21.433332,	 49.508331
1, 	2.469239, 	42.341667,	 15.608334
2, 	1.667972, 	56.233334,	 16.833334
3, 	1.275919, 	64.666664,	 16.141666
4, 	1.057173, 	70.041664,	 16.133333
5, 	0.901145, 	74.308334,	 15.650000
6, 	0.782690, 	77.508331,	 14.566667
7, 	0.702803, 	79.616669,	 14.033333
8, 	0.645585, 	81.125000,	 13.791667
9, 	0.599579, 	82.574997,	 13.708333
10, 	0.562104, 	83.683334,	 13.625000
11, 	0.529390, 	84.625000,	 13.533333
12, 	0.504256, 	85.500000,	 13.474999
13, 	0.482022, 	86.133331,	 13.575000
14, 	0.460203, 	86.716667,	 13.283333
15, 	0.441727, 	87.283333,	 13.033333
16, 	0.429472, 	87.724998,	 13.183333
17, 	0.410408, 	88.283333,	 12.833333
18, 	0.400310, 	88.591667,	 12.925000
19, 	0.388831, 	88.841667,	 12.841666
20, 	0.376038, 	89.208336,	 12.708333
21, 	0.366486, 	89.508331,	 12.750000
22, 	0.360853, 	89.758331,	 12.891666
23, 	0.351121, 	90.083336,	 12.683333
24, 	0.348684, 	90.099998,	 12.941667
25, 	0.342399, 	90.349998,	 12.766666
26, 	0.330167, 	90.541664,	 12.558333
27, 	0.320357, 	90.875000,	 12.300000
28, 	0.317928, 	91.000000,	 12.375000
29, 	0.320510, 	90.891663,	 12.666667


==> data/main/hetero/shard/INFIMNIST/dba_average.txt <==
x, loss, y
0,	0,	8.597234612
1,	0,	10.66012489
2,	0,	9.913024086
3,	0,	15.23193577
4,	0,	11.84210526
5,	0,	19.74799286
6,	0,	14.67439786
7,	0,	26.95138269
8,	0,	17.26137377
9,	0,	32.33719893
10,	0,	29.10347904
11,	0,	36.3514719
12,	0,	37.13202498
13,	0,	42.13871543
14,	0,	44.2573595
15,	0,	49.01873327
16,	0,	52.05173952
17,	0,	55.56422837
18,	0,	59.40008921
19,	0,	62.58920607
20,	0,	66.3470116
21,	0,	68.19803747
22,	0,	71.46520963
23,	0,	72.72524532
24,	0,	75.2676182
25,	0,	76.07047279
26,	0,	77.70963426
27,	0,	78.64629795
28,	0,	79.85057984
29,	0,	81.53434434

==> data/main/hetero/shard/INFIMNIST/dba_bulyankrum.txt <==
x, loss, y
0,	0,	4.33764496
1,	0,	4.638715433
2,	0,	4.739072257
3,	0,	4.872881356
4,	0,	4.817127565
5,	0,	4.482604817
6,	0,	4.52720785
7,	0,	4.97323818
8,	0,	5.408117752
9,	0,	5.196253345
10,	0,	5.452720785
11,	0,	5.987957181
12,	0,	5.296610169
13,	0,	5.642283675
14,	0,	5.575379126
15,	0,	6.367082962
16,	0,	6.12176628
17,	0,	6.623550401
18,	0,	6.946922391
19,	0,	5.86529884
20,	0,	7.136485281
21,	0,	6.032560214
22,	0,	7.515611062
23,	0,	7.482158787
24,	0,	7.649420161
25,	0,	8.16235504
26,	0,	8.764495986
27,	0,	7.404103479
28,	0,	9.177074041
29,	0,	8.965209634

==> data/main/hetero/shard/INFIMNIST/dba_bulyantrm.txt <==
x, loss, y
0,	0,	6.411685995
1,	0,	7.749776985
2,	0,	9.466993756
3,	0,	11.9647636
4,	0,	15.07582516
5,	0,	14.17261374
6,	0,	23.1043711
7,	0,	25.20071365
8,	0,	30.83184657
9,	0,	32.67172168
10,	0,	35.42595897
11,	0,	36.98706512
12,	0,	40.08697591
13,	0,	39.73015165
14,	0,	44.6587868
15,	0,	47.02274755
16,	0,	51.71721677
17,	0,	55.7426405
18,	0,	57.78322926
19,	0,	59.83496878
20,	0,	64.99776985
21,	0,	68.08652988
22,	0,	72.23461195
23,	0,	76.21543265
24,	0,	78.24487065
25,	0,	80.49732382
26,	0,	82.05842997
27,	0,	84.33318466
28,	0,	85.93889384
29,	0,	86.89785905

==> data/main/hetero/shard/INFIMNIST/dba_filterl2.txt <==
x, loss, y
0,	0,	4.326494202
1,	0,	4.192685103
2,	0,	4.382247993
3,	0,	4.281891169
4,	0,	3.512488849
5,	0,	3.601694915
6,	0,	3.311775201
7,	0,	3.880463872
8,	0,	2.910347904
9,	0,	3.055307761
10,	0,	2.988403211
11,	0,	3.523639607
12,	0,	2.48661909
13,	0,	2.910347904
14,	0,	2.497769848
15,	0,	2.776538805
16,	0,	2.575825156
17,	0,	2.798840321
18,	0,	2.609277431
19,	0,	2.598126673
20,	0,	2.74308653
21,	0,	2.163247101
22,	0,	2.665031222
23,	0,	2.252453167
24,	0,	2.586975914
25,	0,	2.2970562
26,	0,	2.821141838
27,	0,	2.308206958
28,	0,	2.74308653
29,	0,	2.776538805

==> data/main/hetero/shard/INFIMNIST/dba_krum.txt <==
x, loss, y
0,	0,	3.679750223
1,	0,	3.936217663
2,	0,	3.467885816
3,	0,	4.070026762
4,	0,	3.679750223
5,	0,	3.166815343
6,	0,	5.151650312
7,	0,	2.2970562
8,	0,	3.077609277
9,	0,	1.828724353
10,	0,	4.036574487
11,	0,	3.278322926
12,	0,	1.549955397
13,	0,	1.460749331
14,	0,	2.520071365
15,	0,	3.947368421
16,	0,	1.494201606
17,	0,	3.490187333
18,	0,	4.125780553
19,	0,	1.995985727
20,	0,	4.426851026
21,	0,	1.126226583
22,	0,	2.419714541
23,	0,	1.204281891
24,	0,	1.605709188
25,	0,	1.628010705
26,	0,	1.917930419
27,	0,	2.497769848
28,	0,	1.895628903
29,	0,	2.04058876

==> data/main/hetero/shard/INFIMNIST/dba_trimmedmean.txt <==
x, loss, y
0,	0,	4.928635147
1,	0,	4.939785905
2,	0,	5.41926851
3,	0,	6.099464764
4,	0,	5.965655665
5,	0,	6.066012489
6,	0,	6.433987511
7,	0,	8.006244425
8,	0,	8.742194469
9,	0,	8.976360393
10,	0,	10.31445138
11,	0,	10.89429081
12,	0,	10.86083854
13,	0,	11.25111508
14,	0,	12.57805531
15,	0,	15.12042819
16,	0,	15.09812667
17,	0,	16.78189117
18,	0,	18.66636931
19,	0,	17.25022302
20,	0,	21.63247101
21,	0,	20.81846566
22,	0,	24.24174844
23,	0,	24.3867083
24,	0,	26.49420161
25,	0,	25.80285459
26,	0,	29.47145406
27,	0,	28.1779661
28,	0,	30.80954505
29,	0,	31.08831401

==> data/main/hetero/shard/INFIMNIST/krum_average.txt <==
x, loss, y
0,      2.353638,       18.824999
1,      1.780507,       38.833332
2,      1.307976,       54.325001
3,      0.980982,       66.058334
4,      0.786750,       72.883331
5,      0.659660,       77.816666
6,      0.571321,       80.866669
7,      0.505806,       83.216667
8,      0.461916,       84.674995
9,      0.424125,       86.133331
10,     0.393142,       87.174995
11,     0.368763,       87.974998
12,     0.349569,       88.650002
13,     0.332997,       89.166664
14,     0.317496,       89.833336
15,     0.305221,       90.191666
16,     0.292599,       90.625000
17,     0.283570,       90.983330
18,     0.275365,       91.366669
19,     0.268292,       91.599998
20,     0.261517,       91.724998
21,     0.254594,       91.974998
22,     0.248151,       92.066666
23,     0.243612,       92.241669
24,     0.239921,       92.400002
25,     0.236276,       92.500000
26,     0.232773,       92.616669
27,     0.226902,       92.883331
28,     0.222589,       92.974998
29,     0.221144,       93.058334

==> data/main/hetero/shard/INFIMNIST/krum_bulyankrum.txt <==
x, loss, y
0,      2.418442,       17.750000
1,      1.786652,       37.799999
2,      1.274404,       56.799999
3,      0.977574,       66.925003
4,      0.792125,       73.083336
5,      0.667651,       77.324997
6,      0.578885,       80.458336
7,      0.513654,       82.449997
8,      0.459040,       84.391663
9,      0.419351,       86.025002
10,     0.391697,       87.025002
11,     0.365172,       87.933334
12,     0.343838,       88.641663
13,     0.326962,       89.150002
14,     0.311147,       89.549995
15,     0.297105,       90.141663
16,     0.289189,       90.491669
17,     0.276619,       90.941666
18,     0.266538,       91.349998
19,     0.260631,       91.491669
20,     0.253801,       91.783333
21,     0.246611,       91.949997
22,     0.246107,       91.958336
23,     0.235285,       92.349998
24,     0.228752,       92.525002
25,     0.223219,       92.766663
26,     0.219096,       92.791664
27,     0.216721,       92.941666
28,     0.213676,       93.041664
29,     0.209016,       93.191666

==> data/main/hetero/shard/INFIMNIST/krum_bulyantrm.txt <==
x, loss, y
0,      2.351703,       17.466667
1,      1.760230,       42.575001
2,      1.211957,       59.016666
3,      0.866561,       70.591667
4,      0.672178,       77.166664
5,      0.559918,       81.250000
6,      0.492330,       83.458336
7,      0.440647,       85.150002
8,      0.401720,       86.558334
9,      0.370112,       87.516663
10,     0.345676,       88.433334
11,     0.327134,       88.883331
12,     0.312171,       89.516663
13,     0.298303,       90.000000
14,     0.288105,       90.299995
15,     0.279704,       90.533333
16,     0.268594,       91.091667
17,     0.258993,       91.433334
18,     0.252223,       91.641663
19,     0.247648,       91.750000
20,     0.237808,       92.125000
21,     0.232844,       92.366669
22,     0.226705,       92.583336
23,     0.223377,       92.541664
24,     0.218473,       92.758331
25,     0.213057,       92.933334
26,     0.207217,       93.208336
27,     0.204917,       93.299995
28,     0.201888,       93.424995
29,     0.200677,       93.466667

==> data/main/hetero/shard/INFIMNIST/krum_filterl2.txt <==
x, loss, y
0,      2.341959,       15.974999
1,      1.876220,       35.041668
2,      1.393747,       52.500000
3,      1.059343,       64.000000
4,      0.838950,       71.733330
5,      0.696807,       76.941666
6,      0.601213,       80.049995
7,      0.530593,       82.241669
8,      0.481044,       83.741669
9,      0.442360,       85.308334
10,     0.409827,       86.574997
11,     0.382301,       87.533333
12,     0.364525,       88.058334
13,     0.342736,       88.733330
14,     0.326932,       89.366669
15,     0.313502,       89.775002
16,     0.300104,       90.250000
17,     0.288780,       90.558334
18,     0.281005,       90.808334
19,     0.271233,       91.358330
20,     0.264512,       91.516663
21,     0.262698,       91.508331
22,     0.253509,       91.849998
23,     0.247012,       92.041664
24,     0.241120,       92.241669
25,     0.237457,       92.400002
26,     0.232831,       92.491669
27,     0.229155,       92.650002
28,     0.225913,       92.658333
29,     0.221085,       92.958336

==> data/main/hetero/shard/INFIMNIST/krum_krum.txt <==
x, loss, y
0,      2.720692,       19.716667
1,      2.273240,       39.149998
2,      1.580136,       52.733334
3,      1.519488,       59.291668
4,      1.492362,       58.066666
5,      1.109265,       67.533333
6,      1.240130,       64.500000
7,      0.762097,       76.266663
8,      0.677773,       78.750000
9,      0.901745,       73.424995
10,     0.639581,       80.449997
11,     0.656956,       79.883331
12,     0.631089,       81.183334
13,     0.599073,       81.099998
14,     0.678608,       79.699997
15,     0.921536,       75.916664
16,     0.603905,       81.074997
17,     0.404476,       87.150002
18,     0.501039,       84.549995
19,     0.808005,       77.633331
20,     0.456543,       85.699997
21,     0.359228,       88.583336
22,     0.429181,       86.674995
23,     0.405908,       87.775002
24,     0.512430,       85.791664
25,     0.569292,       84.025002
26,     0.334573,       89.533333
27,     0.400657,       88.058334
28,     0.313262,       90.049995
29,     0.321347,       90.358330

==> data/main/hetero/shard/INFIMNIST/krum_trimmedmean.txt <==
x, loss, y
0,      2.317065,       17.991667
1,      1.748484,       36.933334
2,      1.293283,       53.649998
3,      0.996272,       65.433334
4,      0.809824,       72.324997
5,      0.684896,       76.591667
6,      0.578957,       80.458336
7,      0.514739,       82.808334
8,      0.462262,       84.650002
9,      0.427520,       85.816666
10,     0.393531,       87.008331
11,     0.364234,       87.933334
12,     0.342523,       88.625000
13,     0.322499,       89.458336
14,     0.306513,       89.908333
15,     0.290051,       90.583336
16,     0.279025,       91.008331
17,     0.268874,       91.349998
18,     0.258057,       91.816666
19,     0.248012,       92.208336
20,     0.241993,       92.291664
21,     0.233991,       92.633331
22,     0.227373,       92.924995
23,     0.221669,       93.091667
24,     0.216162,       93.241669
25,     0.212384,       93.416664
26,     0.207533,       93.558334
27,     0.203678,       93.683334
28,     0.200384,       93.799995
29,     0.196084,       93.933334

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_average.txt <==
x, loss, y
0,      2.153448,       30.000000
1,      1.593132,       50.000000
2,      1.260776,       90.000000
3,      0.932013,       100.000000
4,      0.792159,       100.000000
5,      0.666450,       100.000000
6,      0.583164,       100.000000
7,      0.535925,       100.000000
8,      0.471695,       100.000000
9,      0.443054,       100.000000
10,     0.401706,       100.000000
11,     0.382347,       100.000000
12,     0.352818,       100.000000
13,     0.336827,       100.000000
14,     0.317459,       100.000000
15,     0.301676,       100.000000
16,     0.289369,       100.000000
17,     0.279337,       100.000000
18,     0.268264,       100.000000
19,     0.261136,       100.000000
20,     0.249497,       100.000000
21,     0.246644,       100.000000
22,     0.236551,       100.000000
23,     0.231638,       100.000000
24,     0.225776,       100.000000
25,     0.219743,       100.000000
26,     0.214377,       100.000000
27,     0.210098,       100.000000
28,     0.205315,       100.000000
29,     0.201652,       100.000000

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_bulyankrum.txt <==
x, loss, y
0,      2.265640,       10.000000
1,      1.921354,       20.000000
2,      1.335488,       40.000000
3,      1.020142,       60.000000
4,      0.752944,       60.000000
5,      0.644657,       80.000000
6,      0.539281,       80.000000
7,      0.495023,       90.000000
8,      0.462151,       100.000000
9,      0.404083,       100.000000
10,     0.381947,       100.000000
11,     0.335606,       100.000000
12,     0.341330,       100.000000
13,     0.314524,       100.000000
14,     0.298074,       100.000000
15,     0.281180,       100.000000
16,     0.280967,       100.000000
17,     0.274253,       100.000000
18,     0.270067,       100.000000
19,     0.260635,       100.000000
20,     0.260072,       100.000000
21,     0.253490,       100.000000
22,     0.251080,       100.000000
23,     0.250350,       100.000000
24,     0.240748,       100.000000
25,     0.233516,       100.000000
26,     0.230931,       100.000000
27,     0.223811,       100.000000
28,     0.220954,       100.000000
29,     0.214695,       100.000000

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_bulyantrm.txt <==
x, loss, y
0,      2.253868,       30.000000
1,      1.829851,       40.000000
2,      1.631271,       100.000000
3,      1.296053,       100.000000
4,      1.232448,       100.000000
5,      1.044724,       100.000000
6,      0.971556,       100.000000
7,      0.866605,       100.000000
8,      0.756900,       100.000000
9,      0.663424,       100.000000
10,     0.630372,       100.000000
11,     0.550945,       100.000000
12,     0.490909,       100.000000
13,     0.412765,       100.000000
14,     0.381314,       100.000000
15,     0.363204,       100.000000
16,     0.333117,       100.000000
17,     0.310816,       100.000000
18,     0.299341,       100.000000
19,     0.282220,       100.000000
20,     0.272163,       100.000000
21,     0.261803,       100.000000
22,     0.253643,       100.000000
23,     0.237079,       100.000000
24,     0.232823,       100.000000
25,     0.221714,       100.000000
26,     0.219669,       100.000000
27,     0.214380,       100.000000
28,     0.208164,       100.000000
29,     0.211018,       100.000000

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_filterl2.txt <==
x, loss, y
0,      2.398360,       20.000000
1,      1.906243,       20.000000
2,      1.224564,       20.000000
3,      0.938679,       20.000000
4,      0.781528,       20.000000
5,      0.607148,       10.000000
6,      0.526721,       20.000000
7,      0.470586,       10.000000
8,      0.481629,       20.000000
9,      0.421780,       20.000000
10,     0.393449,       20.000000
11,     0.369626,       20.000000
12,     0.354887,       30.000000
13,     0.344598,       40.000000
14,     0.356157,       40.000000
15,     0.354458,       40.000000
16,     0.361276,       40.000000
17,     0.358360,       40.000000
18,     0.366243,       40.000000
19,     0.346564,       40.000000
20,     0.339879,       40.000000
21,     0.341124,       40.000000
22,     0.347144,       40.000000
23,     0.351241,       40.000000
24,     0.358586,       40.000000
25,     0.356129,       40.000000
26,     0.360780,       40.000000
27,     0.353649,       40.000000
28,     0.369121,       40.000000
29,     0.354887,       40.000000

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_krum.txt <==
x, loss, y
0,      2.390775,       20.000000
1,      2.108670,       10.000000
2,      1.605133,       10.000000
3,      1.170354,       10.000000
4,      0.896501,       10.000000
5,      0.934152,       10.000000
6,      0.644276,       0.000000
7,      0.551779,       0.000000
8,      0.623540,       10.000000
9,      0.625489,       0.000000
10,     0.499830,       0.000000
11,     0.575159,       0.000000
12,     0.428887,       0.000000
13,     0.617331,       0.000000
14,     0.393288,       0.000000
15,     0.527488,       0.000000
16,     0.529365,       0.000000
17,     0.527060,       0.000000
18,     0.382232,       0.000000
19,     0.534551,       0.000000
20,     0.409411,       0.000000
21,     0.477506,       0.000000
22,     0.353471,       0.000000
23,     0.420582,       0.000000
24,     0.406086,       0.000000
25,     0.445785,       0.000000
26,     0.433611,       0.000000
27,     0.357998,       0.000000
28,     0.398728,       0.000000
29,     0.377017,       0.000000

==> data/main/hetero/shard/INFIMNIST/modelpoisoning_trimmedmean.txt <==
x, loss, y
0,      2.375713,       20.000000
1,      1.655549,       10.000000
2,      1.267002,       50.000000
3,      0.922650,       80.000000
4,      0.793691,       100.000000
5,      0.674160,       100.000000
6,      0.595242,       100.000000
7,      0.530097,       100.000000
8,      0.486009,       100.000000
9,      0.446025,       100.000000
10,     0.413842,       100.000000
11,     0.389081,       100.000000
12,     0.375290,       100.000000
13,     0.354093,       100.000000
14,     0.339507,       100.000000
15,     0.316765,       100.000000
16,     0.310191,       100.000000
17,     0.291231,       100.000000
18,     0.284223,       100.000000
19,     0.274412,       100.000000
20,     0.269190,       100.000000
21,     0.262172,       100.000000
22,     0.256262,       100.000000
23,     0.248245,       100.000000
24,     0.243158,       100.000000
25,     0.237222,       100.000000
26,     0.230619,       100.000000
27,     0.225930,       100.000000
28,     0.223106,       100.000000
29,     0.217014,       100.000000

==> data/main/hetero/shard/INFIMNIST/noattack_average.txt <==
x, loss, y
0,      2.385770,       18.933332
1,      1.757861,       40.491665
2,      1.199605,       58.625000
3,      0.880117,       69.900002
4,      0.683778,       76.525002
5,      0.556766,       81.208336
6,      0.471479,       84.258331
7,      0.412864,       86.308334
8,      0.370441,       87.699997
9,      0.340313,       88.741669
10,     0.313006,       89.900002
11,     0.293473,       90.591667
12,     0.276946,       91.191666
13,     0.261861,       91.633331
14,     0.250180,       92.058334
15,     0.240589,       92.349998
16,     0.231400,       92.566666
17,     0.223161,       92.916664
18,     0.216779,       93.125000
19,     0.210821,       93.383331
20,     0.204518,       93.591667
21,     0.200087,       93.816666
22,     0.194545,       94.008331
23,     0.190482,       94.000000
24,     0.187314,       94.224998
25,     0.183692,       94.324997
26,     0.180758,       94.424995
27,     0.177424,       94.541664
28,     0.174595,       94.775002
29,     0.171644,       94.791664

==> data/main/hetero/shard/INFIMNIST/noattack_bulyankrum.txt <==
x, loss, y
0,      2.336395,       17.799999
1,      1.682416,       41.616665
2,      1.147354,       60.958332
3,      0.848725,       71.741669
4,      0.673918,       77.708336
5,      0.552299,       81.449997
6,      0.476748,       84.116669
7,      0.422527,       85.791664
8,      0.375228,       87.733330
9,      0.343908,       88.858330
10,     0.319628,       89.650002
11,     0.300768,       90.258331
12,     0.282184,       90.933334
13,     0.269119,       91.266663
14,     0.256149,       91.641663
15,     0.246664,       91.908333
16,     0.239354,       92.191666
17,     0.229503,       92.508331
18,     0.222160,       92.683334
19,     0.215861,       92.900002
20,     0.210161,       93.199997
21,     0.202960,       93.358330
22,     0.200163,       93.433334
23,     0.194665,       93.566666
24,     0.188761,       93.891663
25,     0.186325,       93.883331
26,     0.182077,       94.141663
27,     0.178697,       94.299995
28,     0.176830,       94.408333
29,     0.170833,       94.549995

==> data/main/hetero/shard/INFIMNIST/noattack_bulyantrm.txt <==
x, loss, y
0,      2.085724,       27.983334
1,      1.459501,       47.700001
2,      1.037552,       63.058334
3,      0.797678,       72.000000
4,      0.641654,       77.358330
5,      0.545148,       81.233330
6,      0.482781,       83.308334
7,      0.445147,       84.625000
8,      0.403073,       86.258331
9,      0.375633,       87.224998
10,     0.344227,       88.408333
11,     0.333640,       88.708336
12,     0.308878,       89.691666
13,     0.294178,       90.083336
14,     0.287382,       90.308334
15,     0.269526,       90.916664
16,     0.257807,       91.283333
17,     0.249825,       91.566666
18,     0.241964,       91.824997
19,     0.238649,       92.000000
20,     0.230373,       92.349998
21,     0.225066,       92.549995
22,     0.216766,       92.808334
23,     0.216762,       92.833336
24,     0.210837,       93.066666
25,     0.203005,       93.224998
26,     0.198525,       93.433334
27,     0.197695,       93.474998
28,     0.189941,       93.699997
29,     0.186122,       93.866669

==> data/main/hetero/shard/INFIMNIST/noattack_filterl2.txt <==
x, loss, y
0,      2.521733,       16.141666
1,      1.476096,       50.208332
2,      0.987491,       67.875000
3,      0.731025,       76.516663
4,      0.586658,       80.991669
5,      0.491465,       84.074997
6,      0.425062,       86.241669
7,      0.379514,       87.824997
8,      0.341941,       89.049995
9,      0.315838,       89.949997
10,     0.293406,       90.533333
11,     0.276965,       90.974998
12,     0.260441,       91.608330
13,     0.247992,       92.025002
14,     0.237286,       92.291664
15,     0.227297,       92.658333
16,     0.218538,       92.991669
17,     0.210502,       93.299995
18,     0.203065,       93.466667
19,     0.198305,       93.674995
20,     0.192874,       93.883331
21,     0.186926,       94.033333
22,     0.181917,       94.250000
23,     0.177495,       94.366669
24,     0.174337,       94.441666
25,     0.170621,       94.558334
26,     0.165951,       94.733330
27,     0.163293,       94.783333
28,     0.161322,       94.875000
29,     0.157740,       95.016663

==> data/main/hetero/shard/INFIMNIST/noattack_krum.txt <==
x, loss, y
0,      2.490134,       22.908333
1,      1.552935,       47.974998
2,      1.360614,       57.658333
3,      1.232360,       62.783333
4,      0.896324,       72.133331
5,      0.792719,       74.916664
6,      0.612073,       79.933334
7,      0.548055,       82.816666
8,      0.623790,       80.916664
9,      0.490193,       84.275002
10,     0.494645,       84.508331
11,     0.500217,       84.549995
12,     0.455025,       85.741669
13,     0.458154,       85.783333
14,     0.513775,       83.908333
15,     0.358955,       88.316666
16,     0.338566,       89.583336
17,     0.338481,       89.775002
18,     0.319648,       90.691666
19,     0.266233,       91.799995
20,     0.334291,       89.875000
21,     0.302040,       91.025002
22,     0.349133,       89.416664
23,     0.374725,       88.783333
24,     0.301215,       90.883331
25,     0.259362,       91.883331
26,     0.349349,       89.449997
27,     0.270683,       91.941666
28,     0.341327,       90.224998
29,     0.314073,       90.983330

==> data/main/hetero/shard/INFIMNIST/noattack_trimmedmean.txt <==
x, loss, y
0,      2.060764,       27.949999
1,      1.534705,       48.316666
2,      1.102479,       61.458332
3,      0.837737,       70.800003
4,      0.670411,       76.783333
5,      0.572035,       80.108330
6,      0.501592,       82.741669
7,      0.455835,       84.266663
8,      0.415023,       85.758331
9,      0.384361,       86.908333
10,     0.361221,       87.750000
11,     0.340015,       88.583336
12,     0.324595,       89.083336
13,     0.310542,       89.633331
14,     0.295883,       90.141663
15,     0.285681,       90.516663
16,     0.275406,       90.949997
17,     0.267748,       91.199997
18,     0.259717,       91.541664
19,     0.253007,       91.766663
20,     0.243755,       92.174995
21,     0.239529,       92.208336
22,     0.233496,       92.449997
23,     0.226862,       92.741669
24,     0.222065,       92.875000
25,     0.218498,       93.000000
26,     0.214926,       93.141663
27,     0.209914,       93.391663
28,     0.206827,       93.366669
29,     0.203312,       93.491669

==> data/main/hetero/shard/INFIMNIST/trimmedmean_average.txt <==
x, loss, y
0,      5.025487,       10.866667
1,      6.252306,       8.075000
2,      7.079788,       6.783333
3,      7.739422,       6.050000
4,      8.237149,       5.416667
5,      8.607215,       5.908333
6,      8.881801,       5.933333
7,      8.765957,       6.641666
8,      8.225853,       7.083333
9,      8.324347,       5.633333
10,     7.433639,       8.158333
11,     7.379267,       10.599999
12,     7.382790,       12.833333
13,     6.973454,       14.025000
14,     6.649389,       15.500000
15,     6.295419,       15.366667
16,     6.241685,       16.908333
17,     6.119651,       17.766666
18,     5.657451,       20.483334
19,     5.652707,       18.650000
20,     5.511024,       19.916666
21,     5.526688,       20.033333
22,     4.908105,       24.500000
23,     5.139801,       25.016666
24,     5.093215,       24.883333
25,     4.696878,       28.541666
26,     4.748565,       29.750000
27,     4.303391,       31.083332
28,     4.390442,       31.058332
29,     4.237484,       33.016666

==> data/main/hetero/shard/INFIMNIST/trimmedmean_bulyankrum.txt <==
x, loss, y
0,      2.657789,       12.783333
1,      2.713950,       15.125000
2,      2.929270,       16.366667
3,      3.175698,       17.174999
4,      2.821835,       20.783333
5,      2.756537,       23.775000
6,      2.659159,       26.141666
7,      3.015248,       21.466667
8,      2.757212,       25.458334
9,      1.837039,       41.299999
10,     2.390437,       32.075001
11,     2.297322,       34.325001
12,     1.944481,       40.983334
13,     2.620042,       30.824999
14,     2.982329,       28.441666
15,     2.483356,       36.058334
16,     2.024606,       44.458332
17,     2.583653,       37.758331
18,     2.337380,       42.233334
19,     3.163815,       35.383331
20,     2.484973,       43.241665
21,     1.607833,       55.808334
22,     1.383149,       60.683334
23,     1.572066,       58.266666
24,     2.130450,       51.825001
25,     2.372710,       49.716667
26,     1.872963,       56.491665
27,     1.983628,       55.825001
28,     1.862724,       57.083332
29,     2.283803,       53.433334

==> data/main/hetero/shard/INFIMNIST/trimmedmean_bulyantrm.txt <==
x, loss, y
0,      7.509036,       9.083333
1,      11.443708,      8.916667
2,      14.201056,      8.816667
3,      14.660628,      7.891666
4,      15.100110,      6.400000
5,      15.498220,      5.766666
6,      14.595927,      4.766666
7,      15.721891,      6.016666
8,      11.668121,      4.591667
9,      14.468076,      6.658333
10,     11.474989,      3.875000
11,     15.413049,      5.300000
12,     9.824484,       3.091667
13,     13.299916,      5.150000
14,     10.327149,      3.966667
15,     12.402330,      5.841667
16,     9.849114,       4.983333
17,     11.784432,      6.000000
18,     8.372750,       6.150000
19,     11.785556,      6.466667
20,     7.510475,       5.958333
21,     9.045922,       6.908333
22,     7.724225,       10.808333
23,     8.715568,       9.416667
24,     8.156367,       10.741667
25,     8.836064,       11.908333
26,     7.888635,       14.008333
27,     7.542676,       11.400000
28,     7.961958,       12.691667
29,     6.238074,       13.633333

==> data/main/hetero/shard/INFIMNIST/trimmedmean_filterl2.txt <==
x, loss, y
0,      2.395649,       20.199999
1,      1.881698,       40.224998
2,      1.399250,       53.825001
3,      1.039051,       65.349998
4,      0.842485,       72.216667
5,      0.717735,       76.233330
6,      0.636460,       79.033333
7,      0.554861,       82.074997
8,      0.518772,       83.258331
9,      0.484671,       84.158333
10,     0.438529,       86.091667
11,     0.415153,       86.900002
12,     0.391289,       87.775002
13,     0.359801,       88.866669
14,     0.349365,       89.216667
15,     0.357375,       88.983330
16,     0.334868,       89.691666
17,     0.316944,       90.150002
18,     0.317856,       90.000000
19,     0.307226,       90.458336
20,     0.305744,       90.558334
21,     0.298268,       90.849998
22,     0.295427,       90.875000
23,     0.287578,       91.133331
24,     0.280858,       91.375000
25,     0.274931,       91.625000
26,     0.272184,       91.658333
27,     0.268446,       91.691666
28,     0.259680,       92.074997
29,     0.254513,       92.174995

==> data/main/hetero/shard/INFIMNIST/trimmedmean_krum.txt <==
x, loss, y
0,      2.309863,       28.758333
1,      1.995769,       44.341667
2,      1.733241,       54.599998
3,      1.770724,       59.133331
4,      1.064716,       66.633331
5,      1.084632,       68.016663
6,      1.149744,       71.158333
7,      0.760520,       76.650002
8,      0.949949,       74.849998
9,      0.641780,       79.849998
10,     0.842655,       75.433334
11,     0.684645,       78.583336
12,     0.465265,       85.049995
13,     0.543189,       83.599998
14,     0.614916,       81.133331
15,     0.421262,       86.808334
16,     0.446654,       86.383331
17,     0.365741,       88.916664
18,     0.348944,       88.691666
19,     0.348054,       88.983330
20,     0.554694,       84.333336
21,     0.639070,       82.441666
22,     0.578271,       84.966667
23,     0.370236,       88.791664
24,     0.471330,       85.549995
25,     0.550517,       84.199997
26,     0.466593,       86.483330
27,     0.766848,       80.733330
28,     0.400886,       88.750000
29,     0.297984,       90.875000

==> data/main/hetero/shard/INFIMNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
0,      4.356856,       11.741667
1,      6.167752,       6.291667
2,      5.982260,       6.100000
3,      6.108092,       6.191667
4,      6.053838,       6.658333
5,      5.666740,       8.350000
6,      7.194569,       7.333333
7,      6.316507,       11.250000
8,      7.553895,       10.224999
9,      4.444241,       18.458334
10,     5.089558,       17.025000
11,     5.088035,       18.083334
12,     7.491534,       13.091666
13,     5.543655,       18.799999
14,     5.959742,       18.000000
15,     3.659063,       27.533333
16,     4.458149,       25.324999
17,     4.308679,       26.400000
18,     5.369928,       22.666666
19,     4.048113,       27.916666
20,     7.105734,       19.491667
21,     3.156031,       34.691666
22,     6.777126,       20.941666
23,     3.937148,       29.191666
24,     5.656924,       25.266666
25,     4.112708,       30.625000
26,     4.583031,       28.375000
27,     5.988966,       24.316666
28,     5.477347,       28.424999
29,     5.697495,       27.650000

==> data/main/orig/CIFAR10/backdoor_average.txt <==
x,loss,acc,y
0,      2.297520,       15.250000,       60.059998
1,      2.292826,       11.880000,       99.820000
2,      2.286419,       11.690000,       99.979996
3,      2.277141,       12.780000,       98.589996
4,      2.263838,       14.450000,       89.629997
5,      2.245611,       16.070000,       75.369995
6,      2.221962,       17.760000,       62.309998
7,      2.193374,       19.459999,       51.489998
8,      2.161776,       21.369999,       43.419998
9,      2.129816,       22.439999,       37.680000
10,     2.099057,       23.609999,       32.130001
11,     2.070636,       24.930000,       28.219999
12,     2.044803,       25.879999,       26.109999
13,     2.021156,       26.709999,       24.680000
14,     1.999299,       27.519999,       23.559999
15,     1.979870,       28.500000,       23.010000
16,     1.962571,       29.119999,       22.490000
17,     1.947147,       29.490000,       21.840000
18,     1.934010,       30.099998,       21.719999
19,     1.922144,       30.420000,       21.859999
20,     1.909922,       30.849998,       21.379999
21,     1.900312,       31.160000,       22.100000
22,     1.889591,       31.619999,       22.539999
23,     1.879025,       32.009998,       22.609999
24,     1.867977,       32.469997,       22.750000
25,     1.857183,       32.869999,       22.969999
26,     1.846352,       33.200001,       23.809999
27,     1.835373,       33.669998,       24.320000
28,     1.822608,       34.079998,       24.000000
29,     1.811678,       34.399998,       24.539999


==> data/main/orig/CIFAR10/backdoor_bulyankrum.txt <==
x,loss,acc,y
0,      2.299130,       13.440000,       0.000000
1,      2.294819,       13.650000,       0.000000
2,      2.289813,       14.429999,       0.880000
3,      2.283694,       16.330000,       5.400000
4,      2.275941,       18.199999,       11.910000
5,      2.265796,       19.520000,       17.320000
6,      2.252234,       21.320000,       21.049999
7,      2.234430,       22.629999,       22.019999
8,      2.211894,       23.090000,       20.670000
9,      2.185284,       23.709999,       17.629999
10,     2.156375,       24.369999,       14.429999
11,     2.127515,       24.799999,       11.860000
12,     2.100227,       25.549999,       10.300000
13,     2.074684,       25.980000,       9.510000
14,     2.050662,       26.799999,       9.280000
15,     2.027570,       27.580000,       9.020000
16,     2.005633,       28.369999,       8.929999
17,     1.985382,       29.119999,       8.719999
18,     1.967045,       29.719999,       9.110000
19,     1.950709,       30.279999,       9.429999
20,     1.936095,       30.750000,       9.610000
21,     1.922818,       31.189999,       9.780000
22,     1.910316,       31.590000,       10.009999
23,     1.898532,       32.009998,       10.550000
24,     1.887047,       32.540001,       10.639999
25,     1.875638,       32.910000,       10.920000
26,     1.864157,       33.459999,       10.920000
27,     1.852709,       33.709999,       11.280000
28,     1.840997,       34.230000,       11.400000
29,     1.829142,       34.500000,       11.610000


==> data/main/orig/CIFAR10/backdoor_bulyantrim.txt <==
x,loss,acc,y
0,      2.299330,       12.549999,       54.129997
1,      2.294450,       10.820000,       94.250000
2,      2.288387,       10.440000,       97.639999
3,      2.280182,       11.219999,       93.409996
4,      2.268675,       13.620000,       81.369995
5,      2.252264,       17.219999,       66.959999
6,      2.229438,       20.519999,       55.329998
7,      2.199747,       22.189999,       48.029999
8,      2.164532,       23.119999,       42.770000
9,      2.127384,       23.930000,       38.549999
10,     2.091385,       25.019999,       34.549999
11,     2.058395,       25.920000,       31.179998
12,     2.029309,       26.719999,       28.889999
13,     2.004421,       27.670000,       27.010000
14,     1.983662,       28.410000,       25.660000
15,     1.967200,       28.849998,       25.189999
16,     1.952772,       29.209999,       24.389999
17,     1.941985,       29.580000,       24.920000
18,     1.929347,       30.309999,       23.599998
19,     1.919509,       30.629999,       24.029999
20,     1.909020,       31.150000,       23.730000
21,     1.901515,       31.340000,       25.019999
22,     1.890639,       32.000000,       24.789999
23,     1.879457,       32.389999,       24.090000
24,     1.870943,       32.719997,       25.689999
25,     1.859215,       33.200001,       25.090000
26,     1.849452,       33.610001,       25.859999
27,     1.839566,       33.849998,       26.549999
28,     1.828130,       34.379997,       26.910000
29,     1.818890,       34.750000,       27.459999


==> data/main/orig/CIFAR10/backdoor_filterL2.txt <==
x,loss,acc,y
0,      2.296894,       13.960000,       24.369999
1,      2.289755,       18.180000,       18.939999
2,      2.281180,       20.500000,       17.410000
3,      2.270139,       21.840000,       17.240000
4,      2.255372,       22.670000,       17.939999
5,      2.235466,       23.219999,       18.879999
6,      2.209110,       23.299999,       19.869999
7,      2.176743,       23.760000,       19.629999
8,      2.141504,       24.570000,       18.209999
9,      2.107337,       25.279999,       16.119999
10,     2.075917,       26.189999,       14.520000
11,     2.046963,       26.830000,       13.690000
12,     2.020334,       27.599998,       13.049999
13,     1.996181,       28.449999,       12.849999
14,     1.975029,       29.240000,       12.900000
15,     1.956451,       29.789999,       13.009999
16,     1.940372,       30.059999,       13.020000
17,     1.925848,       30.590000,       13.089999
18,     1.912612,       31.049999,       13.380000
19,     1.900136,       31.259998,       13.469999
20,     1.888040,       31.869999,       13.759999
21,     1.876180,       32.450001,       14.009999
22,     1.864554,       32.770000,       14.480000
23,     1.852844,       33.189999,       14.559999
24,     1.841339,       33.750000,       15.170000
25,     1.829376,       33.939999,       15.020000
26,     1.817693,       34.450001,       15.200000
27,     1.805944,       34.910000,       15.299999
28,     1.794698,       35.360001,       15.639999
29,     1.783101,       35.779999,       15.870000


==> data/main/orig/CIFAR10/backdoor_krum.txt <==
x,loss,acc,y
0,      2.299864,       10.270000,       1.200000
1,      2.295348,       11.020000,       2.270000
2,      2.290297,       12.230000,       4.560000
3,      2.284022,       13.580000,       7.660000
4,      2.275991,       15.719999,       10.599999
5,      2.265306,       18.670000,       12.900000
6,      2.250913,       20.510000,       14.770000
7,      2.231987,       21.529999,       16.230000
8,      2.207111,       23.539999,       17.959999
9,      2.175763,       24.910000,       19.059999
10,     2.139776,       25.469999,       18.389999
11,     2.103076,       26.109999,       17.570000
12,     2.069751,       27.019999,       16.699999
13,     2.040682,       27.730000,       15.580000
14,     2.014939,       28.639999,       14.750000
15,     1.990267,       28.759998,       14.219999
16,     1.969439,       29.959999,       13.290000
17,     1.951781,       30.549999,       13.170000
18,     1.936723,       30.910000,       13.000000
19,     1.923659,       31.119999,       12.670000
20,     1.912462,       31.609999,       12.509999
21,     1.901541,       31.920000,       12.259999
22,     1.890882,       32.169998,       12.049999
23,     1.881533,       32.469997,       12.139999
24,     1.871409,       32.910000,       12.210000
25,     1.861007,       33.059998,       11.580000
26,     1.850699,       33.610001,       12.040000
27,     1.840023,       34.009998,       12.190000
28,     1.829462,       34.549999,       11.650000
29,     1.818654,       34.500000,       12.240000


==> data/main/orig/CIFAR10/backdoor_trimmedmean.txt <==
x,loss,acc,y
0,      2.298999,       11.080000,       90.279999
1,      2.292922,       11.849999,       84.729996
2,      2.285636,       13.960000,       72.479996
3,      2.276174,       18.279999,       55.629997
4,      2.263385,       20.219999,       44.779999
5,      2.245944,       21.539999,       38.250000
6,      2.222798,       23.019999,       33.849998
7,      2.194311,       23.949999,       29.049999
8,      2.162991,       24.189999,       24.420000
9,      2.131834,       24.799999,       20.570000
10,     2.102574,       25.490000,       17.559999
11,     2.075583,       26.019999,       15.440000
12,     2.050733,       26.939999,       14.309999
13,     2.027691,       27.699999,       13.690000
14,     2.006280,       28.490000,       13.429999
15,     1.986470,       29.119999,       13.150000
16,     1.968778,       29.879999,       12.900000
17,     1.953193,       30.279999,       12.780000
18,     1.939535,       30.689999,       12.549999
19,     1.927505,       31.090000,       12.620000
20,     1.916453,       31.449999,       12.460000
21,     1.905928,       31.689999,       12.270000
22,     1.896003,       32.029999,       12.340000
23,     1.886082,       32.439999,       12.240000
24,     1.876142,       33.000000,       12.340000
25,     1.866047,       33.309998,       12.570000
26,     1.855709,       33.669998,       12.549999
27,     1.844820,       33.980000,       12.460000
28,     1.833940,       34.340000,       12.750000
29,     1.822505,       34.779999,       12.809999


==> data/main/orig/CIFAR10/dba_average.txt <==
x,loss,y
0,	0,	2.111111111
1,	0,	3.644444444
2,	0,	3.677777778
3,	0,	11.85555556
4,	0,	14.08888889
5,	0,	11.8
6,	0,	20.85555556
7,	0,	25.08888889
8,	0,	21.6
9,	0,	15.72222222
10,	0,	24.02222222
11,	0,	23.02222222
12,	0,	15.82222222
13,	0,	19.91111111
14,	0,	30.71111111
15,	0,	31.24444444
16,	0,	30.51111111
17,	0,	16.08888889
18,	0,	9.377777778
19,	0,	17.92222222
20,	0,	20.77777778
21,	0,	25.1
22,	0,	22.53333333
23,	0,	18.47777778
24,	0,	28.13333333
25,	0,	38.46666667
26,	0,	35.97777778
27,	0,	24.17777778
28,	0,	18.27777778
29,	0,	23.82222222

==> data/main/orig/CIFAR10/dba_bulyankrum.txt <==
x,loss,y
0,	0,	1.511111111
1,	0,	3.877777778
2,	0,	11.05555556
3,	0,	11.17777778
4,	0,	13.46666667
5,	0,	17.2
6,	0,	21.17777778
7,	0,	12.5
8,	0,	27.21111111
9,	0,	22.17777778
10,	0,	28.57777778
11,	0,	36.52222222
12,	0,	23.76666667
13,	0,	23.88888889
14,	0,	28.18888889
15,	0,	39.41111111
16,	0,	32.84444444
17,	0,	35.18888889
18,	0,	23.83333333
19,	0,	18.38888889
20,	0,	22.24444444
21,	0,	16.91111111
22,	0,	31.03333333
23,	0,	33.11111111
24,	0,	32.2
25,	0,	53.72222222
26,	0,	49.85555556
27,	0,	33.95555556
28,	0,	23.51111111
29,	0,	24.5

==> data/main/orig/CIFAR10/dba_bulyantrm.txt <==
x,loss,y
0,	0,	1.066666667
1,	0,	1.111111111
2,	0,	1.266666667
3,	0,	1.388888889
4,	0,	1.588888889
5,	0,	1.188888889
6,	0,	2.644444444
7,	0,	1.277777778
8,	0,	1.444444444
9,	0,	1.1
10,	0,	0.988888889
11,	0,	3.177777778
12,	0,	0.844444444
13,	0,	0.944444444
14,	0,	3.344444444
15,	0,	3.444444444
16,	0,	1.722222222
17,	0,	2.733333333
18,	0,	3.133333333
19,	0,	1.588888889
20,	0,	1.622222222
21,	0,	0.766666667
22,	0,	2.511111111
23,	0,	2.444444444
24,	0,	3.5
25,	0,	3.977777778
26,	0,	8.155555556
27,	0,	6.088888889
28,	0,	3.188888889
29,	0,	2.188888889

==> data/main/orig/CIFAR10/dba_filterL2.txt <==
x,loss,y
0,	0,	1.266666667
1,	0,	3.844444444
2,	0,	6.822222222
3,	0,	11.18888889
4,	0,	12.36666667
5,	0,	8.7
6,	0,	2.155555556
7,	0,	0.055555556
8,	0,	2.922222222
9,	0,	0.044444444
10,	0,	0
11,	0,	0
12,	0,	0
13,	0,	0
14,	0,	0
15,	0,	0
16,	0,	0
17,	0,	0
18,	0,	0
19,	0,	0
20,	0,	0
21,	0,	0
22,	0,	0
23,	0,	0
24,	0,	0
25,	0,	0
26,	0,	0
27,	0,	0
28,	0,	0
29,	0,	0

==> data/main/orig/CIFAR10/dba_krum.txt <==
x,loss,y
0,	0,	2.366666667
1,	0,	0.7
2,	0,	0
3,	0,	0
4,	0,	0
5,	0,	81.1
6,	0,	0.011111111
7,	0,	0
8,	0,	0
9,	0,	0
10,	0,	0
11,	0,	0
12,	0,	0
13,	0,	0
14,	0,	0
15,	0,	0
16,	0,	0
17,	0,	0
18,	0,	0
19,	0,	0
20,	0,	0
21,	0,	0
22,	0,	100
23,	0,	0
24,	0,	100
25,	0,	100
26,	0,	26.36666667
27,	0,	100
28,	0,	0
29,	0,	100

==> data/main/orig/CIFAR10/dba_trimmedmean.txt <==
x,loss,y
0,	0,	1.033333333
1,	0,	5.977777778
2,	0,	6.177777778
3,	0,	8.022222222
4,	0,	13.48888889
5,	0,	12.93333333
6,	0,	22.1
7,	0,	21.73333333
8,	0,	18.08888889
9,	0,	29.42222222
10,	0,	23.97777778
11,	0,	23.03333333
12,	0,	16.83333333
13,	0,	26.18888889
14,	0,	33.77777778
15,	0,	24.87777778
16,	0,	27.77777778
17,	0,	28.87777778
18,	0,	22.8
19,	0,	22.31111111
20,	0,	22.31111111
21,	0,	16.66666667
22,	0,	33.05555556
23,	0,	40.17777778
24,	0,	32.72222222
25,	0,	40.2
26,	0,	41.31111111
27,	0,	26.62222222
28,	0,	27.34444444
29,	0,	21.81111111

==> data/main/orig/CIFAR10/krum_average.txt <==
x,loss,y
0,      2.297462,       15.129999
1,      2.290939,       17.619999
2,      2.282944,       18.859999
3,      2.272662,       19.209999
4,      2.259087,       19.799999
5,      2.241136,       20.879999
6,      2.217731,       22.340000
7,      2.188611,       23.389999
8,      2.155492,       24.369999
9,      2.121844,       25.109999
10,     2.090743,       26.099998
11,     2.062988,       26.719999
12,     2.037816,       27.469999
13,     2.014389,       28.559999
14,     1.992454,       29.090000
15,     1.972257,       29.949999
16,     1.954318,       30.359999
17,     1.938604,       30.570000
18,     1.924858,       30.679998
19,     1.912465,       31.009998
20,     1.900996,       31.730000
21,     1.889872,       32.169998
22,     1.878946,       32.639999
23,     1.868030,       33.189999
24,     1.857039,       33.509998
25,     1.845880,       33.849998
26,     1.834500,       34.239998
27,     1.822859,       34.820000
28,     1.810994,       35.230000
29,     1.798887,       35.480000


==> data/main/orig/CIFAR10/krum_bulyankrum.txt <==
x,loss,y
0,      2.297579,       14.080000
1,      2.291820,       13.139999
2,      2.285137,       12.780000
3,      2.276730,       14.780000
4,      2.265707,       17.689999
5,      2.250877,       19.779999
6,      2.230798,       22.250000
7,      2.204230,       24.090000
8,      2.171525,       25.129999
9,      2.135539,       25.789999
10,     2.100199,       26.500000
11,     2.067794,       27.340000
12,     2.038644,       27.969999
13,     2.012754,       28.609999
14,     1.990241,       29.359999
15,     1.971268,       29.719999
16,     1.955131,       29.869999
17,     1.941274,       30.279999
18,     1.929061,       30.599998
19,     1.917763,       31.099998
20,     1.907273,       31.490000
21,     1.897203,       31.859999
22,     1.887199,       32.259998
23,     1.877372,       32.599998
24,     1.867489,       32.969997
25,     1.857454,       33.389999
26,     1.847170,       33.759998
27,     1.836702,       34.180000
28,     1.826106,       34.619999
29,     1.814960,       34.959999


==> data/main/orig/CIFAR10/krum_bulyantrm.txt <==
x,loss,y
0,      2.297555,       11.599999
1,      2.291905,       18.170000
2,      2.285331,       20.920000
3,      2.277073,       21.150000
4,      2.266215,       22.039999
5,      2.251468,       24.209999
6,      2.231536,       25.170000
7,      2.205886,       25.469999
8,      2.175545,       25.559999
9,      2.143599,       25.639999
10,     2.113178,       25.990000
11,     2.085280,       26.449999
12,     2.059412,       27.080000
13,     2.035092,       27.809999
14,     2.012145,       28.619999
15,     1.990901,       29.099998
16,     1.971896,       29.719999
17,     1.955199,       30.309999
18,     1.940589,       30.570000
19,     1.927641,       30.740000
20,     1.915787,       31.029999
21,     1.904716,       31.490000
22,     1.893937,       31.799999
23,     1.883301,       32.000000
24,     1.872643,       32.529999
25,     1.861852,       32.989998
26,     1.850909,       33.480000
27,     1.839809,       33.730000
28,     1.828567,       34.129997
29,     1.817069,       34.450001


==> data/main/orig/CIFAR10/krum_filterL2.txt <==
x,loss,y
0,      2.299073,       11.969999
1,      2.293777,       13.230000
2,      2.287462,       14.700000
3,      2.279369,       15.910000
4,      2.268597,       17.570000
5,      2.253949,       20.080000
6,      2.234209,       22.510000
7,      2.208712,       23.910000
8,      2.178276,       24.510000
9,      2.145769,       25.170000
10,     2.114537,       25.590000
11,     2.086089,       26.109999
12,     2.060219,       26.869999
13,     2.036269,       27.490000
14,     2.013880,       28.179998
15,     1.993240,       28.889999
16,     1.974731,       29.349998
17,     1.958401,       29.809999
18,     1.944078,       30.259998
19,     1.931336,       30.740000
20,     1.919832,       31.230000
21,     1.909056,       31.349998
22,     1.898782,       31.580000
23,     1.888820,       31.959999
24,     1.878956,       32.410000
25,     1.869108,       32.910000
26,     1.859233,       33.239998
27,     1.849142,       33.590000
28,     1.838937,       34.169998
29,     1.828629,       34.450001


==> data/main/orig/CIFAR10/krum_krum.txt <==
x,loss,y
0,      2.296814,       11.429999
1,      2.291314,       13.160000
2,      2.284866,       16.299999
3,      2.276475,       18.629999
4,      2.265263,       21.969999
5,      2.249848,       24.309999
6,      2.228628,       24.080000
7,      2.200870,       23.689999
8,      2.167779,       23.709999
9,      2.133170,       24.199999
10,     2.101229,       24.849998
11,     2.071801,       26.760000
12,     2.045754,       28.010000
13,     2.021982,       28.510000
14,     2.000006,       28.910000
15,     1.981213,       29.349998
16,     1.964739,       29.750000
17,     1.949985,       30.410000
18,     1.937054,       30.650000
19,     1.925457,       31.090000
20,     1.914117,       31.599998
21,     1.903352,       31.849998
22,     1.892452,       32.329998
23,     1.882067,       32.689999
24,     1.870956,       33.029999
25,     1.859415,       33.399998
26,     1.847597,       33.660000
27,     1.835966,       34.059998
28,     1.824138,       34.309998
29,     1.811588,       35.029999

==> data/main/orig/CIFAR10/krum_trimmedmean.txt <==
x,loss,y
0,      2.298530,       12.210000
1,      2.292678,       17.980000
2,      2.285881,       20.740000
3,      2.277254,       22.129999
4,      2.265773,       22.699999
5,      2.250297,       22.959999
6,      2.229332,       23.349998
7,      2.202117,       23.769999
8,      2.169607,       24.250000
9,      2.135091,       24.859999
10,     2.102529,       25.490000
11,     2.073266,       26.420000
12,     2.046723,       27.029999
13,     2.022325,       27.789999
14,     1.999969,       28.559999
15,     1.979914,       29.150000
16,     1.962292,       29.709999
17,     1.946588,       30.199999
18,     1.932442,       30.609999
19,     1.919350,       31.029999
20,     1.906795,       31.349998
21,     1.894669,       31.849998
22,     1.882590,       32.250000
23,     1.870515,       32.660000
24,     1.858377,       33.000000
25,     1.846014,       33.399998
26,     1.833487,       33.860001
27,     1.820824,       34.320000
28,     1.808093,       34.799999
29,     1.795493,       35.250000


==> data/main/orig/CIFAR10/modelpoisoning_average.txt <==
x,loss,y
0,      2.300915,       10.000000malicious acc: 30.000000
1,      2.302680,       10.000000malicious acc: 40.000000
2,      2.338034,       12.040000malicious acc: 60.000000
3,      2.265797,       14.889999malicious acc: 70.000000
4,      2.423451,       15.139999malicious acc: 70.000000
5,      2.228244,       15.179999malicious acc: 90.000000
6,      2.766432,       15.520000malicious acc: 70.000000
7,      2.281798,       14.360000malicious acc: 60.000000
8,      2.366880,       16.529999malicious acc: 100.000000
9,      2.225675,       17.930000malicious acc: 90.000000
10,     2.558549,       15.570000malicious acc: 80.000000
11,     2.514676,       13.630000malicious acc: 50.000000
12,     2.350558,       13.530000malicious acc: 100.000000
13,     2.412372,       16.139999malicious acc: 90.000000
14,     2.501210,       16.350000malicious acc: 90.000000
15,     2.679498,       13.160000malicious acc: 60.000000
16,     2.211742,       17.369999malicious acc: 100.000000
17,     2.408584,       17.379999malicious acc: 100.000000
18,     2.244165,       21.730000malicious acc: 100.000000
19,     2.610037,       16.160000malicious acc: 80.000000
20,     2.176101,       20.410000malicious acc: 100.000000
21,     2.197431,       20.830000malicious acc: 100.000000
22,     2.278861,       21.920000malicious acc: 100.000000
23,     2.304851,       21.199999malicious acc: 100.000000
24,     2.048676,       24.730000malicious acc: 100.000000
25,     2.083941,       25.289999malicious acc: 100.000000
26,     2.208572,       22.619999malicious acc: 100.000000
27,     2.210595,       24.379999malicious acc: 100.000000
28,     1.996240,       26.779999malicious acc: 100.000000
29,     2.067437,       26.199999malicious acc: 100.000000


==> data/main/orig/CIFAR10/modelpoisoning_bulyankrum.txt <==
x,loss,y
0,      2.297275,       14.170000malicious acc: 40.000000
1,      2.290309,       10.950000malicious acc: 40.000000
2,      2.280543,       10.790000malicious acc: 30.000000
3,      2.266435,       12.570000malicious acc: 50.000000
4,      2.247015,       14.410000malicious acc: 60.000000
5,      2.221301,       16.529999malicious acc: 60.000000
6,      2.190216,       18.750000malicious acc: 60.000000
7,      2.157001,       20.570000malicious acc: 50.000000
8,      2.126707,       21.750000malicious acc: 50.000000
9,      2.100146,       23.789999malicious acc: 50.000000
10,     2.079314,       24.930000malicious acc: 50.000000
11,     2.041261,       26.539999malicious acc: 40.000000
12,     2.042132,       26.289999malicious acc: 50.000000
13,     1.995366,       28.119999malicious acc: 40.000000
14,     1.983537,       28.750000malicious acc: 60.000000
15,     1.959323,       29.929998malicious acc: 30.000000
16,     1.952539,       30.080000malicious acc: 40.000000
17,     1.931035,       31.049999malicious acc: 40.000000
18,     1.944953,       29.650000malicious acc: 50.000000
19,     1.905843,       31.980000malicious acc: 30.000000
20,     1.947520,       29.459999malicious acc: 50.000000
21,     1.885656,       32.250000malicious acc: 50.000000
22,     1.937688,       29.599998malicious acc: 80.000000
23,     1.869573,       32.809998malicious acc: 50.000000
24,     1.924818,       30.179998malicious acc: 80.000000
25,     1.855821,       33.320000malicious acc: 50.000000
26,     1.922412,       29.730000malicious acc: 80.000000
27,     1.836627,       33.950001malicious acc: 60.000000
28,     1.919400,       29.709999malicious acc: 70.000000
29,     1.819761,       34.820000malicious acc: 60.000000


==> data/main/orig/CIFAR10/modelpoisoning_bulyantrm.txt <==
x,loss,y
0,      2.306978,       10.000000malicious acc: 50.000000
1,      2.391762,       10.000000malicious acc: 50.000000
2,      2.476671,       12.000000malicious acc: 60.000000
3,      2.517790,       14.299999malicious acc: 70.000000
4,      2.527686,       15.520000malicious acc: 80.000000
5,      2.642549,       15.400000malicious acc: 90.000000
6,      2.694397,       15.710000malicious acc: 100.000000
7,      2.927496,       15.879999malicious acc: 100.000000
8,      2.733498,       15.929999malicious acc: 100.000000
9,      2.929446,       16.250000malicious acc: 100.000000
10,     2.770027,       16.650000malicious acc: 100.000000
11,     3.586925,       16.139999malicious acc: 100.000000
12,     2.752035,       17.740000malicious acc: 100.000000
13,     5.837025,       15.170000malicious acc: 70.000000
14,     2.331718,       20.930000malicious acc: 100.000000
15,     2.747513,       16.949999malicious acc: 100.000000
16,     2.457333,       18.559999malicious acc: 90.000000
17,     3.799477,       14.059999malicious acc: 80.000000
18,     2.677104,       15.040000malicious acc: 80.000000
19,     2.872268,       13.900000malicious acc: 100.000000
20,     2.702229,       14.790000malicious acc: 80.000000
21,     3.127616,       14.490000malicious acc: 100.000000
22,     2.687580,       14.540000malicious acc: 90.000000
23,     2.266263,       18.680000malicious acc: 100.000000
24,     2.684187,       15.200000malicious acc: 90.000000
25,     2.431195,       19.949999malicious acc: 100.000000
26,     2.758171,       14.610000malicious acc: 100.000000
27,     2.101498,       22.730000malicious acc: 100.000000
28,     2.440507,       17.420000malicious acc: 100.000000
29,     2.215988,       23.170000malicious acc: 100.000000


==> data/main/orig/CIFAR10/modelpoisoning_filterL2.txt <==
x,loss,y
0,      2.299013,       12.139999malicious acc: 10.000000
1,      2.292670,       13.520000malicious acc: 20.000000
2,      2.285163,       14.219999malicious acc: 20.000000
3,      2.275513,       14.849999malicious acc: 20.000000
4,      2.262326,       16.379999malicious acc: 20.000000
5,      2.244267,       19.160000malicious acc: 20.000000
6,      2.220350,       22.109999malicious acc: 20.000000
7,      2.190321,       23.369999malicious acc: 20.000000
8,      2.155773,       24.539999malicious acc: 20.000000
9,      2.120913,       25.389999malicious acc: 20.000000
10,     2.087849,       26.299999malicious acc: 10.000000
11,     2.057194,       27.379999malicious acc: 20.000000
12,     2.028906,       27.929998malicious acc: 20.000000
13,     2.002922,       28.789999malicious acc: 20.000000
14,     1.979390,       29.519999malicious acc: 20.000000
15,     1.959283,       30.109999malicious acc: 20.000000
16,     1.942226,       30.490000malicious acc: 20.000000
17,     1.928117,       31.109999malicious acc: 20.000000
18,     1.916069,       31.529999malicious acc: 20.000000
19,     1.904959,       31.939999malicious acc: 20.000000
20,     1.894949,       32.130001malicious acc: 20.000000
21,     1.885063,       32.570000malicious acc: 20.000000
22,     1.875511,       32.829998malicious acc: 30.000000


==> data/main/orig/CIFAR10/modelpoisoning_krum.txt <==
x,loss,y
0,      2.298289,       12.210000malicious acc: 10.000000
1,      2.291479,       16.480000malicious acc: 10.000000
2,      2.283737,       18.730000malicious acc: 0.000000
3,      2.274138,       21.059999malicious acc: 0.000000
4,      2.261760,       22.500000malicious acc: 10.000000
5,      2.244844,       23.740000malicious acc: 20.000000
6,      2.221908,       24.369999malicious acc: 20.000000
7,      2.192620,       25.199999malicious acc: 20.000000
8,      2.158043,       25.019999malicious acc: 20.000000
9,      2.122939,       25.570000malicious acc: 20.000000
10,     2.091096,       26.619999malicious acc: 10.000000
11,     2.062446,       27.330000malicious acc: 20.000000
12,     2.037778,       27.679998malicious acc: 10.000000
13,     2.015647,       28.109999malicious acc: 20.000000
14,     1.995168,       29.080000malicious acc: 20.000000
15,     1.977681,       29.699999malicious acc: 20.000000
16,     1.961441,       30.379999malicious acc: 20.000000
17,     1.948363,       30.670000malicious acc: 20.000000
18,     1.936674,       31.230000malicious acc: 20.000000
19,     1.926457,       30.990000malicious acc: 20.000000
20,     1.916028,       31.889999malicious acc: 20.000000
21,     1.906531,       32.299999malicious acc: 10.000000
22,     1.896806,       32.259998malicious acc: 10.000000
23,     1.887174,       32.919998malicious acc: 20.000000
24,     1.877454,       32.799999malicious acc: 10.000000
25,     1.867740,       33.209999malicious acc: 10.000000
26,     1.856940,       33.919998malicious acc: 20.000000
27,     1.848506,       33.579998malicious acc: 10.000000
28,     1.836770,       34.809998malicious acc: 20.000000
29,     1.826813,       34.559998malicious acc: 20.000000


==> data/main/orig/CIFAR10/modelpoisoning_trimmedmean.txt <==
x,loss,y
0,      2.296484,       17.850000malicious acc: 50.000000
1,      2.286387,       15.040000malicious acc: 60.000000
2,      2.275038,       13.570000malicious acc: 60.000000
3,      2.244568,       15.910000malicious acc: 70.000000
4,      2.248069,       15.230000malicious acc: 70.000000
5,      2.183288,       19.639999malicious acc: 90.000000
6,      2.303113,       15.580000malicious acc: 70.000000
7,      2.160503,       22.080000malicious acc: 70.000000
8,      2.151716,       18.930000malicious acc: 80.000000
9,      2.096700,       23.320000malicious acc: 90.000000
10,     2.217337,       19.820000malicious acc: 70.000000
11,     2.144838,       22.660000malicious acc: 60.000000
12,     2.172341,       19.850000malicious acc: 90.000000
13,     2.087088,       23.379999malicious acc: 100.000000
14,     2.225119,       22.420000malicious acc: 90.000000
15,     2.169817,       21.129999malicious acc: 70.000000
16,     2.096521,       24.299999malicious acc: 90.000000
17,     2.071111,       24.150000malicious acc: 100.000000
18,     2.110060,       26.279999malicious acc: 90.000000
19,     2.119884,       23.480000malicious acc: 100.000000
20,     2.134584,       25.539999malicious acc: 90.000000
21,     2.091099,       24.099998malicious acc: 100.000000
22,     2.067294,       26.949999malicious acc: 100.000000
23,     2.049113,       26.070000malicious acc: 100.000000
24,     2.075363,       26.629999malicious acc: 100.000000
25,     1.994535,       28.150000malicious acc: 100.000000
26,     2.036390,       27.849998malicious acc: 100.000000
27,     1.981676,       28.920000malicious acc: 100.000000
28,     2.026275,       27.929998malicious acc: 100.000000
29,     1.947635,       30.330000malicious acc: 100.000000


==> data/main/orig/CIFAR10/noattack_average.txt <==
x,loss,y
0,	0,	10
1,	0,	14.15
2,	0,	37.02
3,	0,	41.02
4,	0,	47.3
5,	0,	51.14
6,	0,	54.83
7,	0,	58.87
8,	0,	60.34
9,	0,	64
10,	0,	65.57
11,	0,	69
12,	0,	69.88
13,	0,	72.41
14,	0,	73.35
15,	0,	73.56
16,	0,	75.35
17,	0,	74.92
18,	0,	76.03
19,	0,	77.34
20,	0,	77.1
21,	0,	78.67
22,	0,	78.81
23,	0,	78.07
24,	0,	78.95
25,	0,	79.84
26,	0,	80.37
27,	0,	80.02
28,	0,	80.42
29,	0,	79.72

==> data/main/orig/CIFAR10/noattack_bulyankrum.txt <==
x,loss,y
0,	0,	10
1,	0,	13.04
2,	0,	38.21
3,	0,	44.12
4,	0,	46.97
5,	0,	50.87
6,	0,	57
7,	0,	60.92
8,	0,	63.53
9,	0,	65.61
10,	0,	68.2
11,	0,	69.35
12,	0,	71.62
13,	0,	73.43
14,	0,	73.92
15,	0,	75.52
16,	0,	76.43
17,	0,	76.22
18,	0,	76.57
19,	0,	77.23
20,	0,	77.83
21,	0,	78
22,	0,	79.09
23,	0,	79.04
24,	0,	78.3
25,	0,	80.07
26,	0,	78.91
27,	0,	80.3
28,	0,	79.85
29,	0,	77.8

==> data/main/orig/CIFAR10/noattack_bulyantrm.txt <==
x,loss,y
0,	0,	10
1,	0,	22.39
2,	0,	32.24
3,	0,	41.03
4,	0,	49.26
5,	0,	49.11
6,	0,	56.24
7,	0,	59.53
8,	0,	61.99
9,	0,	64.74
10,	0,	67.8
11,	0,	69.02
12,	0,	71.17
13,	0,	72.32
14,	0,	73.64
15,	0,	73.49
16,	0,	74.99
17,	0,	74.78
18,	0,	75.8
19,	0,	75.79
20,	0,	76.18
21,	0,	77.49
22,	0,	78.65
23,	0,	77.65
24,	0,	77.47
25,	0,	78.79
26,	0,	79.06
27,	0,	78.74
28,	0,	79.64
29,	0,	78.3

==> data/main/orig/CIFAR10/noattack_filterL2.txt <==
x,loss,y
0,	0,	11.73
1,	0,	15.4
2,	0,	38.76
3,	0,	44.79
4,	0,	48.68
5,	0,	52.39
6,	0,	56.31
7,	0,	60.05
8,	0,	62.18
9,	0,	65.75
10,	0,	67.52
11,	0,	68.61
12,	0,	70.9
13,	0,	73.21
14,	0,	74.25
15,	0,	73.67
16,	0,	76.37
17,	0,	74.54
18,	0,	74.46
19,	0,	78.07
20,	0,	76.94
21,	0,	78.53
22,	0,	78.89
23,	0,	79.2
24,	0,	78.07
25,	0,	79.83
26,	0,	80.79
27,	0,	79.46
28,	0,	80.63
29,	0,	80.57

==> data/main/orig/CIFAR10/noattack_krum.txt <==
x,loss,y
0,	0,	9.95
1,	0,	20.45
2,	0,	29.27
3,	0,	22.58
4,	0,	33.22
5,	0,	19.13
6,	0,	36.27
7,	0,	39.4
8,	0,	46.23
9,	0,	46.08
10,	0,	49.31
11,	0,	42.43
12,	0,	48.09
13,	0,	35.74
14,	0,	54.79
15,	0,	50.17
16,	0,	58.56
17,	0,	43.28
18,	0,	56.21
19,	0,	48.07
20,	0,	58.84
21,	0,	52.24
22,	0,	63.36
23,	0,	46.74
24,	0,	52.71
25,	0,	45.84
26,	0,	49.66
27,	0,	41.5
28,	0,	38.75
29,	0,	37.13

==> data/main/orig/CIFAR10/noattack_trimmedmean.txt <==
x,loss,y
0,	0,	10
1,	0,	16.34
2,	0,	36.95
3,	0,	43.31
4,	0,	47.35
5,	0,	50.53
6,	0,	54.75
7,	0,	59.27
8,	0,	62.2
9,	0,	64.11
10,	0,	66.81
11,	0,	69.77
12,	0,	70.55
13,	0,	72.57
14,	0,	73.33
15,	0,	74.74
16,	0,	75.71
17,	0,	75.04
18,	0,	75.84
19,	0,	77.71
20,	0,	76.73
21,	0,	78.73
22,	0,	78.61
23,	0,	78.16
24,	0,	78.7
25,	0,	80.12
26,	0,	80.34
27,	0,	80.06
28,	0,	80.25
29,	0,	79.49

==> data/main/orig/CIFAR10/trimmedmean_average.txt <==
x,loss,y
0,      2.306393,       9.910000
1,      2.311075,       9.610000
2,      2.316039,       8.020000
3,      2.320872,       5.680000
4,      2.325239,       4.430000
5,      2.328769,       4.170000
6,      2.331161,       4.060000
7,      2.332403,       3.850000
8,      2.332568,       3.870000
9,      2.331887,       4.070000
10,     2.331053,       4.570000
11,     2.330277,       5.400000
12,     2.329463,       6.710000
13,     2.328679,       7.540000
14,     2.327804,       7.990000
15,     2.327077,       8.090000
16,     2.326363,       8.120000
17,     2.325686,       8.010000
18,     2.325308,       7.920000
19,     2.325231,       7.680000
20,     2.325230,       7.340000
21,     2.325426,       7.220000
22,     2.325337,       7.000000
23,     2.325343,       6.950000
24,     2.325188,       6.760000
25,     2.324956,       6.660000
26,     2.324655,       6.350000
27,     2.324483,       6.220000
28,     2.323926,       6.160000
29,     2.323308,       6.320000


==> data/main/orig/CIFAR10/trimmedmean_bulyankrum.txt <==
x,loss,y
0,      2.298919,       11.150000
1,      2.295029,       12.139999
2,      2.290617,       13.020000
3,      2.285208,       15.150000
4,      2.278236,       17.289999
5,      2.268971,       20.369999
6,      2.256358,       22.809999
7,      2.239114,       24.609999
8,      2.215750,       25.070000
9,      2.185716,       25.219999
10,     2.151377,       25.260000
11,     2.117488,       25.769999
12,     2.086754,       26.309999
13,     2.060277,       27.179998
14,     2.036740,       28.029999
15,     2.014810,       28.699999
16,     1.994374,       29.570000
17,     1.975239,       29.980000
18,     1.957741,       30.359999
19,     1.941950,       30.809999
20,     1.928188,       31.080000
21,     1.915481,       31.639999
22,     1.903748,       32.000000
23,     1.892305,       32.439999
24,     1.881163,       32.759998
25,     1.870034,       33.130001
26,     1.858688,       33.509998
27,     1.847057,       34.029999
28,     1.835403,       34.480000
29,     1.823419,       34.709999


==> data/main/orig/CIFAR10/trimmedmean_bulyantrm.txt <==
x,loss,y
0,      2.306303,       9.059999
1,      2.310499,       8.370000
2,      2.315086,       7.980000
3,      2.319845,       7.630000
4,      2.324363,       7.320000
5,      2.328228,       7.230000
6,      2.331159,       7.330000
7,      2.333032,       7.600000
8,      2.333751,       7.880000
9,      2.333454,       8.040000
10,     2.332488,       8.320000
11,     2.331360,       8.469999
12,     2.330085,       8.370000
13,     2.328987,       8.429999
14,     2.327977,       8.420000
15,     2.326877,       8.410000
16,     2.325869,       8.400000
17,     2.325021,       8.410000
18,     2.324224,       8.320000
19,     2.323558,       8.389999
20,     2.322940,       8.410000
21,     2.322299,       8.500000
22,     2.321736,       8.550000
23,     2.321443,       8.490000
24,     2.321243,       8.570000
25,     2.321111,       8.670000
26,     2.320987,       8.780000
27,     2.320999,       8.770000
28,     2.320864,       8.820000
29,     2.320782,       8.820000


==> data/main/orig/CIFAR10/trimmedmean_filterL2.txt <==
x,loss,y
0,      2.297426,       11.679999
1,      2.291850,       16.139999
2,      2.285509,       20.389999
3,      2.277694,       20.910000
4,      2.267590,       21.830000
5,      2.254169,       22.769999
6,      2.236040,       23.820000
7,      2.211644,       24.519999
8,      2.180084,       25.230000
9,      2.142741,       25.789999
10,     2.103500,       26.389999
11,     2.066405,       27.160000
12,     2.033320,       28.230000
13,     2.004560,       29.059999
14,     1.980037,       29.619999
15,     1.959505,       30.209999
16,     1.942015,       30.330000
17,     1.926761,       30.849998
18,     1.912712,       31.379999
19,     1.899545,       31.809999
20,     1.886678,       32.270000
21,     1.874142,       32.639999
22,     1.861684,       33.110001
23,     1.849257,       33.379997
24,     1.836943,       33.980000
25,     1.824650,       34.590000


==> data/main/orig/CIFAR10/trimmedmean_krum.txt <==
x,loss,y
0,      2.299562,       12.360000
1,      2.294935,       15.309999
2,      2.289607,       19.270000
3,      2.282906,       21.240000
4,      2.273924,       22.219999
5,      2.261443,       22.699999
6,      2.244120,       22.650000
7,      2.220764,       22.820000
8,      2.191389,       22.730000
9,      2.158457,       23.070000
10,     2.126047,       23.730000
11,     2.096272,       24.510000
12,     2.068775,       25.650000
13,     2.043021,       26.779999
14,     2.018542,       27.230000
15,     1.995970,       28.189999
16,     1.975797,       29.059999
17,     1.958232,       29.449999
18,     1.942795,       29.910000
19,     1.928940,       30.629999
20,     1.916501,       30.900000
21,     1.904292,       31.029999
22,     1.893064,       31.730000
23,     1.882433,       31.900000
24,     1.871274,       32.680000
25,     1.859277,       33.279999
26,     1.847769,       33.910000
27,     1.837071,       34.349998
28,     1.826087,       34.410000
29,     1.814904,       35.070000


==> data/main/orig/CIFAR10/trimmedmean_trimmedmean.txt <==
x,loss,y
0,      2.297670,       10.080000
1,      2.291645,       11.139999
2,      2.284109,       13.610000
3,      2.274156,       15.940000
4,      2.260590,       17.969999
5,      2.241968,       19.959999
6,      2.217355,       22.269999
7,      2.187311,       23.639999
8,      2.154569,       24.529999
9,      2.122682,       24.910000
10,     2.093627,       25.609999
11,     2.067472,       26.170000
12,     2.043345,       27.119999
13,     2.020575,       27.779999
14,     1.998825,       28.580000
15,     1.978578,       29.379999
16,     1.960106,       29.939999
17,     1.943959,       30.480000
18,     1.929975,       31.000000
19,     1.917631,       31.639999
20,     1.906556,       32.009998
21,     1.896172,       32.380001
22,     1.886358,       32.630001
23,     1.876655,       32.899998
24,     1.867020,       33.279999
25,     1.857331,       33.610001
26,     1.847584,       33.919998
27,     1.837793,       34.200001
28,     1.827806,       34.619999
29,     1.817669,       34.869999


==> data/main/orig/INFIMNIST/backdoor_average.txt <==
x,loss,y
0, 	1.360177, 	65.925003
1, 	0.350844, 	89.091667
2, 	0.295916, 	90.716667
3, 	0.262028, 	91.949997
4, 	0.249490, 	92.441666
5, 	0.241585, 	92.674995
6, 	0.222427, 	93.283333
7, 	0.211920, 	93.616669
8, 	0.214220, 	93.516663
9, 	0.205070, 	93.783333
10, 	0.210064, 	93.699997
11, 	0.207238, 	93.758331
12, 	0.212565, 	93.574997
13, 	0.199903, 	94.066666
14, 	0.208856, 	93.733330
15, 	0.199697, 	94.091667
16, 	0.202297, 	94.099998
17, 	0.191610, 	94.291664
18, 	0.191496, 	94.258331
19, 	0.193285, 	94.358330
20, 	0.196741, 	94.191666
21, 	0.196516, 	94.041664
22, 	0.189954, 	94.358330
23, 	0.188313, 	94.541664
24, 	0.191364, 	94.375000
25, 	0.197589, 	94.166664
26, 	0.189401, 	94.258331
27, 	0.188245, 	94.449997
28, 	0.192048, 	94.258331
29, 	0.192043, 	94.324997


==> data/main/orig/INFIMNIST/backdoor_bulyankrum.txt <==
x,loss,y
0, 	0.518658, 	85.283333
1, 	0.519114, 	85.424995
2, 	0.506639, 	85.908333
3, 	0.454303, 	87.283333
4, 	0.385743, 	89.025002
5, 	0.353561, 	90.016663
6, 	0.322211, 	90.908333
7, 	0.313134, 	91.083336
8, 	0.290148, 	91.633331
9, 	0.266124, 	92.408333
10, 	0.259457, 	92.641663
11, 	0.232070, 	93.358330
12, 	0.197044, 	94.433334
13, 	0.221491, 	93.699997
14, 	0.188703, 	94.650002
15, 	0.169512, 	95.125000
16, 	0.149793, 	95.641663
17, 	0.146256, 	95.791664
18, 	0.151575, 	95.650002
19, 	0.139884, 	96.025002
20, 	0.137208, 	96.199997
21, 	0.144735, 	95.958336
22, 	0.164242, 	95.433334
23, 	0.146973, 	95.949997
24, 	0.129687, 	96.508331
25, 	0.136185, 	96.275002
26, 	0.127380, 	96.549995
27, 	0.125638, 	96.608330
28, 	0.129526, 	96.474998
29, 	0.145690, 	96.025002


==> data/main/orig/INFIMNIST/backdoor_bulyantrm.txt <==
x,loss,y
0, 	1.248212, 	66.991669
1, 	0.255984, 	91.983330
2, 	0.195246, 	93.983330
3, 	0.176170, 	94.466667
4, 	0.175995, 	94.458336
5, 	0.174837, 	94.483330
6, 	0.177807, 	94.241669
7, 	0.188758, 	93.949997
8, 	0.202385, 	93.333336
9, 	0.214930, 	92.799995
10, 	0.216099, 	92.991669
11, 	0.218267, 	92.866669
12, 	0.247072, 	91.808334
13, 	0.242206, 	92.033333
14, 	0.258556, 	91.541664
15, 	0.269428, 	90.849998
16, 	0.268188, 	91.025002
17, 	0.266234, 	91.033333
18, 	0.280521, 	90.599998
19, 	0.293960, 	90.041664
20, 	0.278676, 	90.958336
21, 	0.313312, 	89.316666
22, 	0.294348, 	89.766663
23, 	0.306888, 	89.558334
24, 	0.301862, 	89.633331
25, 	0.316387, 	89.383331
26, 	0.308136, 	89.608330
27, 	0.347912, 	87.966667
28, 	0.349670, 	88.141663
29, 	0.328083, 	88.566666


==> data/main/orig/INFIMNIST/backdoor_filterL2.txt <==
x,loss,y
0, 	37.121563, 	17.533333
1, 	37.121563, 	17.533333
2, 	37.121563, 	17.533333
3, 	37.121563, 	17.533333
4, 	37.121563, 	17.533333
5, 	37.121563, 	17.533333
6, 	37.121563, 	17.533333
7, 	37.121563, 	17.533333
8, 	37.121563, 	17.533333
9, 	37.121563, 	17.533333
10, 	37.121563, 	17.533333
11, 	37.121563, 	17.533333
12, 	37.121563, 	17.533333
13, 	37.121563, 	17.533333
14, 	37.121563, 	17.533333
15, 	37.121563, 	17.533333
16, 	37.121563, 	17.533333
17, 	37.121563, 	17.533333
18, 	37.121563, 	17.533333
19, 	37.121563, 	17.533333
20, 	37.121563, 	17.533333
21, 	37.121563, 	17.533333
22, 	37.121563, 	17.533333
23, 	37.121563, 	17.533333
24, 	37.121563, 	17.533333
25, 	37.121563, 	17.533333
26, 	37.121563, 	17.533333
27, 	37.121563, 	17.533333
28, 	37.121563, 	17.533333
29, 	37.121563, 	17.533333


==> data/main/orig/INFIMNIST/backdoor_krum.txt <==
x,loss,y
0, 	0.402818, 	89.033333
1, 	0.327558, 	91.049995
2, 	0.326392, 	91.408333
3, 	0.323540, 	91.658333
4, 	0.321815, 	91.841667
5, 	0.320191, 	91.949997
6, 	0.319662, 	92.033333
7, 	0.319660, 	91.991669
8, 	0.318734, 	92.116669
9, 	0.318351, 	92.199997
10, 	0.318196, 	92.258331
11, 	0.317963, 	92.250000
12, 	0.317251, 	92.283333
13, 	0.317230, 	92.358330
14, 	0.316752, 	92.366669
15, 	0.316632, 	92.383331
16, 	0.316755, 	92.424995
17, 	0.316333, 	92.441666
18, 	0.316402, 	92.449997
19, 	0.316575, 	92.491669
20, 	0.316321, 	92.500000
21, 	0.316291, 	92.541664
22, 	0.316375, 	92.558334
23, 	0.316431, 	92.558334
24, 	0.316175, 	92.566666
25, 	0.316231, 	92.583336
26, 	0.316444, 	92.599998
27, 	0.316234, 	92.583336
28, 	0.316416, 	92.608330
29, 	0.316353, 	92.650002


==> data/main/orig/INFIMNIST/backdoor_trimmedmean.txt <==
x,loss,y
0, 	0.874085, 	76.216667
1, 	0.372161, 	88.691666
2, 	0.320070, 	90.199997
3, 	0.275714, 	91.625000
4, 	0.256857, 	92.125000
5, 	0.236015, 	92.783333
6, 	0.215421, 	93.416664
7, 	0.209972, 	93.741669
8, 	0.204909, 	94.025002
9, 	0.194507, 	94.391663
10, 	0.193119, 	94.441666
11, 	0.182385, 	94.766663
12, 	0.186662, 	94.633331
13, 	0.173587, 	94.916664
14, 	0.176332, 	95.016663
15, 	0.168848, 	95.133331
16, 	0.167970, 	95.183334
17, 	0.164736, 	95.174995
18, 	0.157366, 	95.424995
19, 	0.159673, 	95.366669
20, 	0.159840, 	95.466667
21, 	0.153617, 	95.650002
22, 	0.151814, 	95.658333
23, 	0.153283, 	95.650002
24, 	0.150510, 	95.625000
25, 	0.146619, 	95.733330
26, 	0.147720, 	95.708336
27, 	0.141570, 	95.974998
28, 	0.144858, 	95.758331
29, 	0.140899, 	96.025002


==> data/main/orig/INFIMNIST/dba_average.txt <==
x,loss,y
0, 	0.193119, 	22.513380909901873
1, 	0.182385, 	22.1900089206066
2, 	0.186662, 	21.699375557537913
3, 	0.173587, 	18.354148082069578
4, 	0.176332, 	14.484834968777877
5, 	0.168848, 	11.8978590544157
6, 	0.167970, 	9.255129348795718
7, 	0.164736, 	7.604817127564674
8, 	0.157366, 	7.582515611061552
9, 	0.159673, 	7.738626226583407
10, 	0.159840, 	8.128902765388046
11, 	0.153617, 	9.444692239072257
12, 	0.151814, 	11.920160570918823
13, 	0.153283, 	15.120428189116861
14, 	0.150510, 	20.67350579839429
15, 	0.146619, 	26.94023193577163
16, 	0.147720, 	37.39964317573595
17, 	0.141570, 	47.29036574487065
18, 	0.144858, 	56.70160570918823
19, 	0.140899, 	65.03122212310437
20, 	0.159840, 	73.12667261373772
21, 	0.153617, 	79.6164139161463
22, 	0.151814, 	84.85727029438002
23, 	0.153283, 	89.81935771632472
24, 	0.150510, 	92.99732381801962
25, 	0.146619, 	95.28322925958965
26, 	0.147720, 	96.49866190900981
27, 	0.141570, 	97.84790365744871
28, 	0.144858, 	98.33853702051739
29, 	0.140899, 	98.85147190008921


==> data/main/orig/INFIMNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	4.460303301
1,	0,	4.560660125
2,	0,	3.490187333
3,	0,	2.798840321
4,	0,	2.977252453
5,	0,	2.921498662
6,	0,	3.222569135
7,	0,	2.954950937
8,	0,	2.653880464
9,	0,	2.48661909
10,	0,	2.352809991
11,	0,	2.129794826
12,	0,	2.152096343
13,	0,	1.962533452
14,	0,	1.78412132
15,	0,	1.683764496
16,	0,	1.639161463
17,	0,	1.416146298
18,	0,	1.371543265
19,	0,	1.304638715
20,	0,	1.293487957
21,	0,	1.248884924
22,	0,	1.271186441
23,	0,	1.282337199
24,	0,	1.271186441
25,	0,	1.204281891
26,	0,	1.204281891
27,	0,	1.115075825
28,	0,	1.181980375
29,	0,	1.1485281

==> data/main/orig/INFIMNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	4.5941124
1,	0,	4.5941124
2,	0,	4.5941124
3,	0,	4.5941124
4,	0,	4.5941124
5,	0,	4.5941124
6,	0,	4.5941124
7,	0,	4.5941124
8,	0,	4.5941124
9,	0,	4.5941124
10,	0,	4.5941124
11,	0,	4.5941124
12,	0,	4.5941124
13,	0,	4.5941124
14,	0,	4.5941124
15,	0,	4.5941124
16,	0,	4.5941124
17,	0,	4.5941124
18,	0,	4.5941124
19,	0,	4.5941124
20,	0,	4.5941124
21,	0,	4.5941124
22,	0,	4.5941124
23,	0,	4.5941124
24,	0,	4.5941124
25,	0,	4.5941124
26,	0,	4.5941124
27,	0,	4.5941124
28,	0,	4.5941124
29,	0,	4.5941124

==> data/main/orig/INFIMNIST/dba_filterL2.txt <==
x,loss,y
0,0,9.56735057983943
1,0,6.2890276538804635
2,0,5.352363960749331
3,0,4.304192685102587
4,0,3.902765388046387
5,0,4.070026761819804
6,0,4.114629794826048
7,0,3.6574487065120427
8,0,3.7132024977698483
9,0,3.5347903657448705
10,0,3.233719892952721
11,0,3.044157002676182
12,0,3.02185548617306
13,0,2.843443354148082
14,0,2.6538804638715434
15,0,2.4754683318465656
16,0,2.31935771632471
17,0,2.085191793041927
18,0,2.029438001784121
19,0,1.7729705619982157
20,0,1.683764495985727
21,0,1.6391614629794826
22,0,1.6168599464763604
23,0,1.6168599464763604
24,0,1.5945584299732383
25,0,1.5388046387154326
26,0,1.5834076717216772
27,0,1.5611061552185548
28,0,1.5722569134701159
29,0,1.6168599464763604

==> data/main/orig/INFIMNIST/dba_krum.txt <==
x,loss,y
0, 	0.193119, 	3.847011596788582
1, 	0.182385, 	6.7573595004460305
2, 	0.186662, 	9.444692239072257
3, 	0.173587, 	6.2890276538804635
4, 	0.176332, 	6.244424620874219
5, 	0.168848, 	3.913916146297948
6, 	0.167970, 	3.367528991971454
7, 	0.164736, 	3.1891168599464765
8, 	0.157366, 	2.508920606601249
9, 	0.159673, 	2.4866190900981264
10, 	0.159840, 	2.2413024085637825
11, 	0.153617, 	2.0405887600356825
12, 	0.151814, 	2.2859054415700264
13, 	0.153283, 	1.895628902765388
14, 	0.150510, 	1.7172167707404102
15, 	0.146619, 	1.6391614629794826
16, 	0.147720, 	1.650312221231044
17, 	0.141570, 	1.5499553969669937
18, 	0.144858, 	1.4384478144513828
19, 	0.140899, 	1.2823371989295274
20, 	0.159840, 	1.360392506690455
21, 	0.153617, 	1.1485280999107939
22, 	0.151814, 	1.2042818911685995
23, 	0.153283, 	1.1039250669045495
24, 	0.150510, 	1.1931311329170384
25, 	0.146619, 	1.159678858162355
26, 	0.147720, 	1.1819803746654773
27, 	0.141570, 	1.0927743086529884
28, 	0.144858, 	0.936663693131133
29, 	0.140899, 	0.947814451382694

==> data/main/orig/INFIMNIST/dba_trimmedmean.txt <==
x,loss,y
0,0,6.099464763603925
1,0,5.597680642283676
2,0,3.8358608385370205
3,0,3.5013380909901874
4,0,3.5905441570026766
5,0,3.2560214094558426
6,0,3.3452274754683318
7,0,3.066458519179304
8,0,2.832292595896521
9,0,2.798840321141838
10,0,2.631578947368421
11,0,2.442016057091882
12,0,2.41971454058876
13,0,2.230151650312221
14,0,2.0182872435325603
15,0,1.9179304192685103
16,0,1.7729705619982157
17,0,1.5945584299732383
18,0,1.5276538804638715
19,0,1.4495985727029437
20,0,1.3380909901873328
21,0,1.3492417484388939
22,0,1.3157894736842104
23,0,1.3269402319357717
24,0,1.2265834076717217
25,0,1.2042818911685995
26,0,1.2042818911685995
27,0,1.1931311329170384
28,0,1.1931311329170384
29,0,1.2265834076717217


==> data/main/orig/INFIMNIST/krum_average.txt <==
x, loss, y
0,      0.707829,       82.583336
1,      0.308601,       91.808334
2,      0.237933,       93.650002
3,      0.208043,       94.449997
4,      0.191257,       94.816666
5,      0.179779,       95.191666
6,      0.171801,       95.366669
7,      0.166245,       95.525002
8,      0.161788,       95.633331
9,      0.158021,       95.741669
10,     0.155448,       95.841667
11,     0.152883,       95.941666
12,     0.150785,       95.966667
13,     0.145810,       96.166664
14,     0.142899,       96.224998
15,     0.140075,       96.266663
16,     0.138016,       96.299995
17,     0.136400,       96.391663
18,     0.135040,       96.466667
19,     0.133743,       96.508331
20,     0.132445,       96.574997
21,     0.131573,       96.608330
22,     0.130617,       96.633331
23,     0.129852,       96.683334
24,     0.129262,       96.666664
25,     0.128709,       96.683334
26,     0.128188,       96.691666
27,     0.127640,       96.716667
28,     0.127040,       96.758331
29,     0.126798,       96.724998

==> data/main/orig/INFIMNIST/krum_bulyankrum.txt <==
x,loss,y
0,      0.588254,       83.625000
1,      0.316017,       91.400002
2,      0.255541,       92.991669
3,      0.225994,       93.866669
4,      0.212498,       94.183334
5,      0.200741,       94.549995
6,      0.191129,       94.833336
7,      0.184425,       95.041664
8,      0.181591,       95.141663
9,      0.178021,       95.191666
10,     0.174882,       95.283333
11,     0.172793,       95.375000
12,     0.171192,       95.458336
13,     0.171375,       95.424995
14,     0.169147,       95.491669
15,     0.167653,       95.625000
16,     0.166540,       95.583336
17,     0.167602,       95.591667
18,     0.166662,       95.633331
19,     0.167694,       95.591667
20,     0.165994,       95.583336
21,     0.165115,       95.599998
22,     0.164006,       95.683334
23,     0.164276,       95.724998
24,     0.163392,       95.808334
25,     0.163123,       95.799995
26,     0.162360,       95.799995
27,     0.162118,       95.799995
28,     0.159630,       95.916664
29,     0.160955,       95.883331

==> data/main/orig/INFIMNIST/krum_bulyantrm.txt <==
x,loss,y
0,      0.883080,       78.908333
1,      0.326826,       91.383331
2,      0.267564,       92.958336
3,      0.223692,       94.008331
4,      0.201545,       94.616669
5,      0.187387,       94.933334
6,      0.176990,       95.141663
7,      0.172030,       95.333336
8,      0.167375,       95.483330
9,      0.164155,       95.583336
10,     0.161592,       95.641663
11,     0.159664,       95.783333
12,     0.158723,       95.808334
13,     0.158103,       95.791664
14,     0.148964,       96.016663
15,     0.145244,       96.233330
16,     0.142621,       96.275002
17,     0.141225,       96.433334
18,     0.139823,       96.441666
19,     0.138166,       96.474998
20,     0.137110,       96.525002
21,     0.136569,       96.574997
22,     0.136117,       96.591667
23,     0.135932,       96.625000
24,     0.135726,       96.616669
25,     0.135900,       96.599998
26,     0.135882,       96.633331
27,     0.135122,       96.716667
28,     0.134859,       96.724998
29,     0.134461,       96.708336

==> data/main/orig/INFIMNIST/krum_filterL2.txt <==
x, loss, y
0,      0.437417,       86.699997
1,      0.240910,       93.224998
2,      0.196554,       94.625000
3,      0.177575,       95.208336
4,      0.165125,       95.549995
5,      0.157080,       95.766663
6,      0.152695,       96.000000
7,      0.147494,       96.150002
8,      0.143355,       96.141663
9,      0.140618,       96.216667
10,     0.138169,       96.299995
11,     0.135496,       96.341667
12,     0.133847,       96.341667
13,     0.131858,       96.416664
14,     0.130542,       96.458336
15,     0.129006,       96.525002
16,     0.127937,       96.574997
17,     0.126885,       96.608330
18,     0.125806,       96.599998
19,     0.124818,       96.641663
20,     0.124241,       96.625000
21,     0.123826,       96.666664
22,     0.122972,       96.758331
23,     0.122380,       96.758331
24,     0.121960,       96.758331
25,     0.121301,       96.808334
26,     0.120759,       96.841667
27,     0.120217,       96.808334
28,     0.120014,       96.858330
29,     0.119538,       96.849998

==> data/main/orig/INFIMNIST/krum_krum.txt <==
x, loss, y
0,      52.263272,      4.916667
1,      89.032247,      4.966667
2,      10.118738,      11.141666
3,      0.695455,       79.416664
4,      0.933329,       73.483330
5,      1.276265,       66.050003
6,      1.464174,       62.533333
7,      1.628077,       59.416664
8,      0.712400,       80.108330
9,      0.837863,       77.299995
10,     1.006947,       73.691666
11,     1.050204,       72.508331
12,     1.194481,       69.833336
13,     1.181691,       70.008331
14,     1.284540,       68.333336
15,     0.811837,       78.158333
16,     0.909624,       76.199997
17,     0.966209,       75.074997
18,     1.065074,       73.199997
19,     1.185480,       71.108330
20,     0.888348,       76.625000
21,     0.941741,       75.525002
22,     1.009288,       74.416664
23,     1.058715,       73.633331
24,     1.142699,       72.083336
25,     1.131544,       72.416664
26,     0.896710,       77.266663
27,     0.982057,       75.658333
28,     0.986023,       75.916664
29,     1.044851,       74.949997

==> data/main/orig/INFIMNIST/krum_trimmedmean.txt <==
x, loss, y
0,      1.007021,       74.566666
1,      0.358211,       89.849998
2,      0.264577,       92.616669
3,      0.227690,       93.783333
4,      0.206676,       94.416664
5,      0.192970,       94.766663
6,      0.184168,       95.083336
7,      0.177078,       95.308334
8,      0.171773,       95.466667
9,      0.167832,       95.508331
10,     0.164349,       95.658333
11,     0.161455,       95.724998
12,     0.157480,       95.849998
13,     0.153987,       95.966667
14,     0.151264,       96.074997
15,     0.149201,       96.208336
16,     0.147419,       96.233330
17,     0.146020,       96.333336
18,     0.144448,       96.416664
19,     0.143270,       96.433334
20,     0.142022,       96.416664
21,     0.140948,       96.449997
22,     0.140240,       96.466667
23,     0.139587,       96.508331
24,     0.138878,       96.458336
25,     0.138208,       96.483330
26,     0.137601,       96.516663
27,     0.137060,       96.491669
28,     0.136625,       96.483330
29,     0.136466,       96.525002

==> data/main/orig/INFIMNIST/modelpoisoning_average.txt <==
x,loss,y
0, 	0.473715, 	10.000000
1, 	0.436670, 	20.000000
2, 	0.659378, 	50.000000
3, 	0.437716, 	60.000000
4, 	1.105177, 	80.000000
5, 	0.529108, 	80.000000
6, 	1.280626, 	90.000000
7, 	0.536615, 	100.000000
8, 	1.210062, 	100.000000
9, 	0.524094, 	100.000000
10, 	1.054244, 	100.000000
11, 	0.498712, 	100.000000
12, 	0.939027, 	100.000000
13, 	0.475935, 	100.000000
14, 	0.835003, 	90.000000
15, 	0.412378, 	100.000000
16, 	0.630243, 	100.000000
17, 	0.331811, 	100.000000
18, 	0.449375, 	100.000000
19, 	0.261896, 	100.000000
20, 	0.313852, 	100.000000
21, 	0.220248, 	100.000000
22, 	0.236722, 	100.000000
23, 	0.189557, 	100.000000
24, 	0.190110, 	100.000000
25, 	0.168238, 	100.000000
26, 	0.161809, 	100.000000
27, 	0.151502, 	100.000000
28, 	0.144160, 	100.000000
29, 	0.138168, 	100.000000

==> data/main/orig/INFIMNIST/modelpoisoning_bulyankrum.txt <==
x,loss,y
0, 	0.485777, 	0.000000
1, 	0.246164, 	0.000000
2, 	0.205852, 	10.000000
3, 	0.181266, 	0.000000
4, 	0.172359, 	10.000000
5, 	0.160419, 	10.000000
6, 	0.157297, 	10.000000
7, 	0.159249, 	10.000000
8, 	0.157139, 	30.000000
9, 	0.158682, 	40.000000
10, 	0.130276, 	20.000000
11, 	0.157086, 	60.000000
12, 	0.136650, 	60.000000
13, 	0.148721, 	90.000000
14, 	0.136721, 	100.000000
15, 	0.141073, 	100.000000
16, 	0.133817, 	100.000000
17, 	0.134401, 	100.000000
18, 	0.114525, 	90.000000
19, 	0.113309, 	90.000000
20, 	0.111609, 	90.000000
21, 	0.115953, 	100.000000
22, 	0.114696, 	100.000000
23, 	0.114895, 	100.000000
24, 	0.114596, 	100.000000
25, 	0.114816, 	100.000000
26, 	0.112707, 	100.000000
27, 	0.113884, 	100.000000
28, 	0.111098, 	100.000000
29, 	0.111724, 	100.000000

==> data/main/orig/INFIMNIST/modelpoisoning_bulyantrm.txt <==
x,loss,y
0, 	0.834229, 	40.000000
1, 	0.746287, 	20.000000
2, 	2.412978, 	70.000000
3, 	1.095538, 	70.000000
4, 	3.674359, 	80.000000
5, 	2.072591, 	80.000000
6, 	6.263979, 	80.000000
7, 	0.144151, 	100.000000
8, 	0.132446, 	100.000000
9, 	0.128836, 	100.000000
10, 	0.138233, 	100.000000
11, 	0.119452, 	100.000000
12, 	0.117623, 	100.000000
13, 	0.116142, 	100.000000
14, 	0.114150, 	100.000000
15, 	0.112911, 	100.000000
16, 	0.111639, 	100.000000
17, 	0.109774, 	100.000000
18, 	0.118683, 	100.000000
19, 	0.110490, 	100.000000
20, 	0.148234, 	100.000000
21, 	0.105375, 	100.000000
22, 	0.104471, 	100.000000
23, 	0.104654, 	100.000000
24, 	0.103758, 	100.000000
25, 	0.103425, 	100.000000
26, 	0.103525, 	100.000000
27, 	0.102102, 	100.000000
28, 	0.102326, 	100.000000
29, 	0.101947, 	100.000000

==> data/main/orig/INFIMNIST/modelpoisoning_filterL2.txt <==
x,loss,y
0, 	0.911446, 	0.000000
1, 	0.488031, 	0.000000
2, 	0.369408, 	0.000000
3, 	0.312440, 	0.000000
4, 	0.278968, 	0.000000
5, 	0.257596, 	0.000000
6, 	0.240776, 	0.000000
7, 	0.229463, 	0.000000
8, 	0.220071, 	0.000000
9, 	0.213355, 	0.000000
10, 	0.206470, 	0.000000
11, 	0.200674, 	0.000000
12, 	0.196773, 	0.000000
13, 	0.190608, 	0.000000
14, 	0.188473, 	0.000000
15, 	0.184036, 	0.000000
16, 	0.180745, 	0.000000
17, 	0.178612, 	0.000000
18, 	0.177323, 	0.000000
19, 	0.175681, 	0.000000
20, 	0.173897, 	0.000000
21, 	0.171436, 	0.000000
22, 	0.169965, 	0.000000
23, 	0.168763, 	0.000000
24, 	0.167141, 	0.000000
25, 	0.166101, 	0.000000
26, 	0.166282, 	0.000000
27, 	0.165215, 	0.000000
28, 	0.163598, 	0.000000
29, 	0.163040, 	0.000000

==> data/main/orig/INFIMNIST/modelpoisoning_krum.txt <==
x,loss,y
0, 	1.091398, 	0.000000
1, 	0.735347, 	0.000000
2, 	0.612399, 	0.000000
3, 	0.542738, 	0.000000
4, 	0.531170, 	0.000000
5, 	0.526750, 	0.000000
6, 	0.520798, 	0.000000
7, 	0.516142, 	0.000000
8, 	0.513508, 	0.000000
9, 	0.511058, 	0.000000
10, 	0.509301, 	0.000000
11, 	0.507476, 	0.000000
12, 	0.505229, 	0.000000
13, 	0.503966, 	0.000000
14, 	0.502269, 	0.000000
15, 	0.501492, 	0.000000
16, 	0.500445, 	0.000000
17, 	0.499589, 	0.000000
18, 	0.498551, 	0.000000
19, 	0.497941, 	0.000000
20, 	0.497135, 	0.000000
21, 	0.496688, 	0.000000
22, 	0.495818, 	0.000000
23, 	0.495275, 	0.000000
24, 	0.494589, 	0.000000
25, 	0.493965, 	0.000000
26, 	0.493352, 	0.000000
27, 	0.492889, 	0.000000
28, 	0.492391, 	0.000000
29, 	0.492157, 	0.000000

==> data/main/orig/INFIMNIST/modelpoisoning_trimmedmean.txt <==
x,loss,y
0, 	0.570888, 	20.000000
1, 	0.461253, 	0.000000
2, 	0.703655, 	40.000000
3, 	0.561614, 	30.000000
4, 	0.883707, 	50.000000
5, 	0.635317, 	40.000000
6, 	0.800804, 	70.000000
7, 	0.611752, 	80.000000
8, 	0.666916, 	80.000000
9, 	0.559865, 	80.000000
10, 	0.569358, 	80.000000
11, 	0.501289, 	80.000000
12, 	0.515432, 	80.000000
13, 	0.445602, 	80.000000
14, 	0.457464, 	80.000000
15, 	0.371901, 	80.000000
16, 	0.378714, 	80.000000
17, 	0.310357, 	80.000000
18, 	0.307615, 	90.000000
19, 	0.262145, 	90.000000
20, 	0.242027, 	90.000000
21, 	0.215779, 	90.000000
22, 	0.199710, 	100.000000
23, 	0.175510, 	100.000000
24, 	0.173790, 	100.000000
25, 	0.157267, 	100.000000
26, 	0.150463, 	100.000000
27, 	0.141895, 	100.000000
28, 	0.135689, 	100.000000
29, 	0.131254, 	100.000000

==> data/main/orig/INFIMNIST/noattack_average.txt <==
x,loss,y
0,      0.371987,       88.949997
1,      0.224238,       93.483330
2,      0.186835,       94.574997
3,      0.165449,       95.291664
4,      0.152553,       95.824997
5,      0.143125,       96.083336
6,      0.136001,       96.308334
7,      0.129638,       96.408333
8,      0.125209,       96.525002
9,      0.121553,       96.599998
10,     0.119053,       96.716667
11,     0.116096,       96.791664
12,     0.113641,       96.816666
13,     0.111488,       96.941666
14,     0.110078,       97.000000
15,     0.108674,       97.041664
16,     0.107186,       97.091667
17,     0.105909,       97.141663
18,     0.104773,       97.183334
19,     0.103752,       97.283333
20,     0.102892,       97.291664
21,     0.101727,       97.308334
22,     0.101162,       97.358330
23,     0.100314,       97.383331
24,     0.099749,       97.424995
25,     0.098901,       97.408333
26,     0.098552,       97.416664
27,     0.097646,       97.441666
28,     0.097309,       97.424995
29,     0.097086,       97.483330

==> data/main/orig/INFIMNIST/noattack_bulyankrum.txt <==
x,loss,y
0,      0.368071,       90.116669
1,      0.230378,       93.949997
2,      0.191337,       95.099998
3,      0.171165,       95.599998
4,      0.157546,       95.974998
5,      0.148432,       96.216667
6,      0.142276,       96.366669
7,      0.137310,       96.516663
8,      0.133559,       96.574997
9,      0.130685,       96.691666
10,     0.128503,       96.791664
11,     0.125909,       96.900002
12,     0.124299,       96.974998
13,     0.122478,       97.025002
14,     0.120977,       97.091667
15,     0.120217,       97.091667
16,     0.118790,       97.191666
17,     0.117933,       97.208336
18,     0.117858,       97.233330
19,     0.116003,       97.250000
20,     0.115205,       97.258331
21,     0.114632,       97.283333
22,     0.113952,       97.299995
23,     0.113433,       97.299995
24,     0.113064,       97.308334
25,     0.112752,       97.358330
26,     0.111989,       97.358330
27,     0.111647,       97.358330
28,     0.111452,       97.358330
29,     0.110760,       97.366669

==> data/main/orig/INFIMNIST/noattack_bulyantrm.txt <==
x,loss,y
0,      0.386201,       88.424995
1,      0.214794,       93.583336
2,      0.179106,       94.891663
3,      0.160675,       95.466667
4,      0.149259,       95.849998
5,      0.140176,       96.058334
6,      0.134045,       96.283333
7,      0.129119,       96.466667
8,      0.124088,       96.650002
9,      0.121089,       96.708336
10,     0.117457,       96.900002
11,     0.115032,       96.966667
12,     0.113234,       97.016663
13,     0.110742,       97.083336
14,     0.108426,       97.141663
15,     0.107861,       97.199997
16,     0.105752,       97.250000
17,     0.104601,       97.275002
18,     0.102964,       97.316666
19,     0.101953,       97.333336
20,     0.100858,       97.424995
21,     0.100221,       97.424995
22,     0.099493,       97.474998
23,     0.098270,       97.483330
24,     0.097989,       97.483330
25,     0.097524,       97.574997
26,     0.095567,       97.525002
27,     0.095551,       97.583336
28,     0.094963,       97.608330
29,     0.094000,       97.599998

==> data/main/orig/INFIMNIST/noattack_filterL2.txt <==
x,loss,y
0,      0.471460,       86.091667
1,      0.243999,       93.083336
2,      0.192929,       94.358330
3,      0.174308,       95.016663
4,      0.153679,       95.549995
5,      0.140423,       95.933334
6,      0.131578,       96.183334
7,      0.126769,       96.316666
8,      0.120931,       96.583336
9,      0.116585,       96.750000
10,     0.113275,       96.941666
11,     0.110695,       96.991669
12,     0.108390,       97.091667
13,     0.106576,       97.183334
14,     0.104652,       97.224998
15,     0.102885,       97.299995
16,     0.101276,       97.366669
17,     0.100582,       97.375000
18,     0.099445,       97.458336
19,     0.098530,       97.491669
20,     0.097521,       97.500000
21,     0.096919,       97.558334
22,     0.096061,       97.549995
23,     0.095635,       97.583336
24,     0.094714,       97.583336
25,     0.094204,       97.633331
26,     0.093720,       97.633331
27,     0.093220,       97.641663
28,     0.092844,       97.658333
29,     0.092499,       97.691666

==> data/main/orig/INFIMNIST/noattack_krum.txt <==
x,loss,y
0,      0.433374,       88.216667
1,      0.319284,       91.699997
2,      0.275972,       92.958336
3,      0.271702,       93.341667
4,      0.271972,       93.433334
5,      0.273602,       93.508331
6,      0.273135,       93.691666
7,      0.272920,       93.708336
8,      0.273719,       93.775002
9,      0.273794,       93.775002
10,     0.274008,       93.816666
11,     0.274763,       93.849998
12,     0.275093,       93.866669
13,     0.275503,       93.883331
14,     0.275454,       93.883331
15,     0.275617,       93.916664
16,     0.276149,       93.924995
17,     0.276389,       93.974998
18,     0.276715,       93.983330
19,     0.277006,       93.974998
20,     0.277180,       94.016663
21,     0.277559,       94.049995
22,     0.277876,       94.049995
23,     0.278030,       94.049995
24,     0.278276,       94.091667
25,     0.278454,       94.066666
26,     0.278868,       94.083336
27,     0.279048,       94.083336
28,     0.279233,       94.099998
29,     0.279581,       94.108330

==> data/main/orig/INFIMNIST/noattack_trimmedmean.txt <==
x,loss,y
0,      0.351058,       89.674995
1,      0.218292,       93.741669
2,      0.178834,       94.974998
3,      0.157548,       95.716667
4,      0.145927,       96.049995
5,      0.136340,       96.366669
6,      0.129054,       96.583336
7,      0.123701,       96.724998
8,      0.119680,       96.824997
9,      0.116638,       96.900002
10,     0.114109,       97.016663
11,     0.111327,       97.066666
12,     0.109244,       97.133331
13,     0.107113,       97.174995
14,     0.105436,       97.266663
15,     0.104199,       97.308334
16,     0.102932,       97.333336
17,     0.102505,       97.383331
18,     0.101247,       97.400002
19,     0.099944,       97.449997
20,     0.099499,       97.449997
21,     0.098484,       97.508331
22,     0.098061,       97.525002
23,     0.097001,       97.549995
24,     0.096501,       97.583336
25,     0.095848,       97.625000
26,     0.095556,       97.683334
27,     0.095103,       97.666664
28,     0.094767,       97.674995
29,     0.094309,       97.699997

==> data/main/orig/INFIMNIST/trimmedmean_average.txt <==
x, loss, y
0, 	52.646538, 	6.350000
1, 	69.216733, 	5.350000
2, 	75.721804, 	7.250000
3, 	88.043077, 	8.600000
4, 	79.382249, 	8.750000
5, 	66.851580, 	9.350000
6, 	64.030366, 	9.200001
7, 	63.496123, 	9.350000
8, 	67.596106, 	9.350000
9, 	77.858671, 	8.450001
10, 	24.622760, 	11.350000
11, 	83.031677, 	9.050000
12, 	42.589348, 	11.850000
13, 	61.752529, 	9.250000
14, 	91.120405, 	9.650001
15, 	19.199575, 	14.400001
16, 	135.540284, 	9.250000
17, 	15.839808, 	17.650002
18, 	49.219645, 	10.650001
19, 	29.079162, 	14.500001
20, 	58.952224, 	11.550000
21, 	28.352461, 	14.950001
22, 	94.562368, 	9.850000
23, 	18.853250, 	17.600000
24, 	63.642351, 	12.400001
25, 	16.297040, 	22.550001
26, 	105.578732, 	11.500001
27, 	17.798146, 	21.800001
28, 	77.940747, 	16.500000
29, 	29.658409, 	21.750002

==> data/main/orig/INFIMNIST/trimmedmean_bulyankrum.txt <==
x,loss,y
0, 	7.975512, 	21.350000
1, 	7.861254, 	22.400002
2, 	8.159507, 	23.500002
3, 	8.638708, 	24.500002
4, 	9.797500, 	23.000002
5, 	10.299522, 	22.650002
6, 	9.908642, 	25.050001
7, 	9.708636, 	26.350000
8, 	9.865996, 	27.400002
9, 	10.220803, 	29.250002
10, 	10.458696, 	30.950001
11, 	11.261312, 	31.300001
12, 	10.427197, 	34.700001
13, 	11.562704, 	33.150002
14, 	11.052576, 	35.600002
15, 	9.286592, 	39.950001
16, 	10.252513, 	39.000000
17, 	9.591430, 	41.100002
18, 	9.624811, 	42.050003
19, 	8.493342, 	46.350002
20, 	9.624013, 	44.100002
21, 	10.084023, 	43.450001
22, 	7.917110, 	49.900002
23, 	9.103726, 	48.350002
24, 	8.296348, 	50.650002
25, 	9.073354, 	50.500004
26, 	7.511023, 	54.850002
27, 	9.293338, 	52.000004
28, 	8.223430, 	57.350002
29, 	7.482820, 	60.150002

==> data/main/orig/INFIMNIST/trimmedmean_bulyantrm.txt <==
x,loss,y
0, 	178.589926, 	10.200001
1, 	200.523592, 	8.850000
2, 	238.111731, 	8.300000
3, 	172.733472, 	8.350000
4, 	282.183874, 	7.850000
5, 	124.967570, 	9.550000
6, 	268.628974, 	9.550000
7, 	205.659588, 	9.550000
8, 	35.131340, 	9.950001
9, 	255.847625, 	9.550000
10, 	48.745259, 	10.800000
11, 	621.431417, 	9.550000
12, 	10.165856, 	22.550001
13, 	44.155489, 	18.200001
14, 	90.518398, 	14.100000
15, 	122.316537, 	13.750001
16, 	150.815748, 	13.300000
17, 	313.692033, 	13.950001
18, 	95.985336, 	17.500000
19, 	422.910780, 	14.050000
20, 	70.745156, 	27.450001
21, 	519.503293, 	18.650002
22, 	103.537292, 	32.200001
23, 	283.360352, 	27.750002
24, 	169.842321, 	35.550003
25, 	424.178991, 	31.250002
26, 	235.429332, 	26.650002
27, 	313.112506, 	28.800001
28, 	1163.690763, 	18.050001
29, 	106.708772, 	27.400002

==> data/main/orig/INFIMNIST/trimmedmean_filterL2.txt <==
x, loss, y
0, 	0.670074, 	80.700005
1, 	0.354400, 	89.250008
2, 	0.274288, 	92.050003
3, 	0.236097, 	93.150002
4, 	0.215776, 	93.750008
5, 	0.202327, 	94.250008
6, 	0.190220, 	94.450005
7, 	0.183158, 	94.850006
8, 	0.177528, 	95.050003
9, 	0.173017, 	95.150002
10, 	0.170364, 	95.500008
11, 	0.166787, 	95.550003
12, 	0.163970, 	95.550003
13, 	0.161671, 	95.450005
14, 	0.159522, 	95.550003
15, 	0.157120, 	95.650002
16, 	0.155793, 	95.600006
17, 	0.153860, 	95.700005
18, 	0.153157, 	95.650002
19, 	0.152246, 	95.700005
20, 	0.151888, 	95.700005
21, 	0.150437, 	95.850006
22, 	0.150105, 	95.950005
23, 	0.149347, 	96.150002
24, 	0.149387, 	96.000008
25, 	0.148577, 	96.100006
26, 	0.147431, 	96.200005
27, 	0.147797, 	96.100006
28, 	0.148425, 	96.200005
29, 	0.148498, 	96.150002

==> data/main/orig/INFIMNIST/trimmedmean_filterl2_p10.txt <==
x, loss, y
0,      3.371393,       15.016666
1,      4.844831,       7.408333
2,      5.802544,       5.683333
3,      7.783159,       4.241667
4,      8.741662,       3.808333
5,      6.288272,       4.116667
6,      5.701869,       5.366667
7,      7.170673,       4.000000
8,      5.470568,       7.275000
9,      7.698313,       7.408333
10,     7.440892,       8.866667
11,     8.172253,       9.091666
12,     4.925143,       15.241667
13,     4.373435,       18.783333
14,     6.983057,       13.716666
15,     4.817811,       19.416666
16,     3.937033,       24.725000
17,     3.415085,       30.949999
18,     3.571658,       31.616667
19,     1.738289,       50.558334
20,     4.801191,       28.408333
21,     4.900342,       25.241667
22,     5.216279,       23.699999
23,     3.720183,       31.166666
24,     3.430500,       34.091667
25,     4.051532,       32.099998
26,     5.847910,       26.266666
27,     5.269330,       28.383333
28,     1.750925,       52.683334
29,     4.071011,       34.266666

==> data/main/orig/INFIMNIST/trimmedmean_filterl2_p100.txt <==
x, loss, y
0,      2.533181,       15.691667
1,      1.915076,       31.741667
2,      1.339392,       52.974998
3,      0.930262,       67.933334
4,      0.713862,       75.891663
5,      0.581585,       80.349998
6,      0.498827,       82.983330
7,      0.435262,       85.033333
8,      0.390467,       86.724998
9,      0.352783,       88.099998
10,     0.325406,       88.974998
11,     0.302199,       89.716667
12,     0.284021,       90.591667
13,     0.267540,       91.158333
14,     0.253284,       91.633331
15,     0.243127,       91.891663
16,     0.232345,       92.408333
17,     0.223514,       92.591667
18,     0.215677,       92.900002
19,     0.207784,       93.174995
20,     0.202917,       93.383331
21,     0.197356,       93.541664
22,     0.191988,       93.708336
23,     0.186531,       93.891663
24,     0.182199,       94.008331
25,     0.178301,       94.091667
26,     0.173755,       94.308334
27,     0.169682,       94.416664
28,     0.166018,       94.558334
29,     0.162324,       94.741669

==> data/main/orig/INFIMNIST/trimmedmean_filterl2_p20.txt <==
x, loss, y
0,      2.595281,       22.941666
1,      2.098497,       32.616665
2,      1.633176,       44.674999
3,      1.308144,       54.399998
4,      1.062329,       63.566666
5,      0.991989,       66.591667
6,      0.852179,       71.291664
7,      0.799983,       73.091667
8,      0.762651,       74.116669
9,      2.269065,       39.849998
10,     1.386186,       55.241665
11,     1.059588,       64.716667
12,     0.937516,       68.791664
13,     0.882717,       70.566666
14,     0.781647,       73.408333
15,     0.739356,       75.391663
16,     0.726930,       75.808334
17,     0.695644,       76.741669
18,     0.709581,       76.549995
19,     0.694599,       77.358330
20,     0.633492,       78.941666
21,     0.600652,       80.066666
22,     0.599961,       80.041664
23,     0.609809,       80.208336
24,     0.599337,       80.625000
25,     0.591907,       80.783333
26,     0.599284,       80.691666
27,     4.515844,       37.091667
28,     0.867203,       73.799995
29,     0.724615,       77.408333

==> data/main/orig/INFIMNIST/trimmedmean_filterl2_p25.txt <==
x,loss,y
0,      2.395649,       20.199999
1,      1.881698,       40.224998
2,      1.399250,       53.825001
3,      1.039051,       65.349998
4,      0.842485,       72.216667
5,      0.717735,       76.233330
6,      0.636460,       79.033333
7,      0.554861,       82.074997
8,      0.518772,       83.258331
9,      0.484671,       84.158333
10,     0.438529,       86.091667
11,     0.415153,       86.900002
12,     0.391289,       87.775002
13,     0.359801,       88.866669
14,     0.349365,       89.216667
15,     0.357375,       88.983330
16,     0.334868,       89.691666
17,     0.316944,       90.150002
18,     0.317856,       90.000000
19,     0.307226,       90.458336
20,     0.305744,       90.558334
21,     0.298268,       90.849998
22,     0.295427,       90.875000
23,     0.287578,       91.133331
24,     0.280858,       91.375000
25,     0.274931,       91.625000
26,     0.272184,       91.658333
27,     0.268446,       91.691666
28,     0.259680,       92.074997
29,     0.254513,       92.174995

==> data/main/orig/INFIMNIST/trimmedmean_filterl2_p50.txt <==
x, loss, y
0,      2.213775,       25.916666
1,      1.457503,       51.383331
2,      1.028490,       65.824997
3,      0.806987,       73.424995
4,      0.688533,       77.566666
5,      0.586397,       80.891663
6,      0.513851,       83.049995
7,      0.455170,       85.183334
8,      0.416845,       86.400002
9,      0.395871,       87.199997
10,     0.380980,       87.616669
11,     0.366498,       88.166664
12,     0.354077,       88.724998
13,     0.333809,       89.508331
14,     0.317839,       89.941666
15,     0.308985,       90.183334
16,     0.305961,       90.375000
17,     0.293765,       90.641663
18,     0.280528,       91.083336
19,     0.271983,       91.466667
20,     0.258387,       91.733330
21,     0.252807,       91.958336
22,     0.250486,       92.066666
23,     0.249873,       91.983330
24,     0.251002,       91.983330
25,     0.246427,       92.041664
26,     0.242185,       92.283333
27,     0.234569,       92.441666
28,     0.234755,       92.474998
29,     0.227853,       92.699997

==> data/main/orig/INFIMNIST/trimmedmean_krum.txt <==
x, loss, y
0, 	1.156801, 	74.950005
1, 	0.724461, 	83.250008
2, 	0.714454, 	83.300003
3, 	0.709278, 	83.800003
4, 	0.707758, 	83.900002
5, 	0.706027, 	84.100006
6, 	0.704626, 	84.350006
7, 	0.702960, 	84.450005
8, 	0.700977, 	84.550003
9, 	0.699750, 	84.650002
10, 	0.698497, 	84.600006
11, 	0.697562, 	84.750008
12, 	0.697065, 	84.800003
13, 	0.696090, 	84.800003
14, 	0.695454, 	84.900002
15, 	0.694745, 	84.950005
16, 	0.694155, 	85.050003
17, 	0.693334, 	85.100006
18, 	0.692599, 	85.150002
19, 	0.691988, 	85.250008
20, 	0.691581, 	85.250008
21, 	0.691111, 	85.300003
22, 	0.690508, 	85.350006
23, 	0.690138, 	85.350006
24, 	0.689733, 	85.350006
25, 	0.689116, 	85.350006
26, 	0.688854, 	85.400002
27, 	0.688487, 	85.450005
28, 	0.688310, 	85.450005
29, 	0.687860, 	85.450005

==> data/main/orig/INFIMNIST/trimmedmean_trimmedmean.txt <==
x, loss, y
0, 	21.819498, 	6.350000
1, 	33.808007, 	3.150000
2, 	41.177975, 	1.900000
3, 	42.438086, 	3.350000
4, 	44.874540, 	8.700001
5, 	44.673789, 	10.500001
6, 	46.900528, 	10.850000
7, 	39.225705, 	11.750001
8, 	37.317386, 	12.650001
9, 	40.440298, 	12.600000
10, 	21.866876, 	19.950001
11, 	61.637301, 	11.350000
12, 	6.677416, 	36.350002
13, 	63.967991, 	11.850000
14, 	7.257143, 	39.300003
15, 	47.162380, 	16.150002
16, 	5.012832, 	47.050003
17, 	43.920246, 	17.800001
18, 	5.936313, 	46.500004
19, 	45.038214, 	22.800001
20, 	5.121298, 	53.650002
21, 	25.861592, 	30.950001
22, 	18.669320, 	39.950001
23, 	22.240474, 	37.100002
24, 	15.308619, 	40.750004
25, 	17.534905, 	41.350002
26, 	29.705012, 	38.100002
27, 	12.026291, 	46.950001
28, 	25.115508, 	41.650002
29, 	11.269978, 	57.050003

==> data/main/orig/fashionMNIST/backdoor_average.txt <==
x,loss,y
0, 	2.298984, 	10.000000
1, 	2.297582, 	10.000000
2, 	2.307092, 	
3, 	2.315584, 	10.000000
4, 	2.301970, 	10.000000
5, 	2.267725, 	10.000000
6, 	2.215194, 	10.000000
7, 	2.137958, 	10.009999
8, 	2.033892, 	16.350000
9, 	1.903930, 	27.269999
10, 	1.765022, 	31.859999
11, 	1.635290, 	34.320000
12, 	1.531632, 	35.989998
13, 	1.457397, 	38.910000
14, 	1.393059, 	41.340000
15, 	1.364168, 	42.719997
16, 	1.310106, 	43.980000
17, 	1.271229, 	44.939999
18, 	1.247372, 	45.239998
19, 	1.217910, 	45.449997
20, 	1.226187, 	45.439999
21, 	1.201131, 	45.649998
22, 	1.180658, 	45.789997
23, 	1.169954, 	45.820000
24, 	1.148107, 	45.949997
25, 	1.126133, 	46.149998
26, 	1.112974, 	46.039997
27, 	1.107107, 	45.639999
28, 	1.087315, 	45.820000
29, 	1.096108, 	45.399998


==> data/main/orig/fashionMNIST/backdoor_bulyankrum.txt <==
x,loss,y
0, 	2.281290, 	15.929999
1, 	2.258224, 	10.000000
2, 	2.226042, 	10.000000
3, 	2.176831, 	15.330000
4, 	2.094805, 	25.410000
5, 	1.958877, 	31.719999
6, 	1.751385, 	40.660000
7, 	1.509367, 	43.840000
8, 	1.308979, 	46.399998
9, 	1.169575, 	48.149998
10, 	1.077249, 	49.430000
11, 	1.016704, 	50.029999
12, 	0.974916, 	50.669998
13, 	0.943120, 	51.049999
14, 	0.920154, 	51.399998
15, 	0.899203, 	51.579998
16, 	0.886856, 	51.759998
17, 	0.873004, 	51.809998
18, 	0.861896, 	51.980000
19, 	0.850107, 	52.169998
20, 	0.842145, 	52.149998
21, 	0.829734, 	52.399998
22, 	0.826720, 	51.910000
23, 	0.819382, 	51.619999
24, 	0.811179, 	52.039997
25, 	0.802823, 	52.230000
26, 	0.800280, 	52.419998
27, 	0.788627, 	52.449997
28, 	0.785383, 	52.189999
29, 	0.782370, 	52.239998


==> data/main/orig/fashionMNIST/backdoor_bulyantrim.txt <==
x,loss,y
0, 	2.313937, 	10.000000
1, 	2.389979, 	10.000000
2, 	2.432626, 	10.000000
3, 	2.422394, 	10.000000
4, 	2.406503, 	10.000000
5, 	2.387504, 	10.000000
6, 	2.391420, 	10.000000
7, 	2.347398, 	10.000000
8, 	2.321610, 	10.000000
9, 	2.199198, 	13.020000
10, 	2.120820, 	24.129999
11, 	2.043055, 	29.859999
12, 	1.967385, 	32.469997
13, 	1.902570, 	34.439999
14, 	1.865840, 	35.459999
15, 	1.820349, 	36.680000
16, 	1.804273, 	37.090000
17, 	1.780999, 	37.629997
18, 	1.820892, 	37.629997
19, 	1.713734, 	38.469997
20, 	1.678031, 	38.689999
21, 	1.712159, 	38.549999
22, 	1.694262, 	38.779999
23, 	1.643167, 	39.119999
24, 	1.644176, 	39.160000
25, 	1.695540, 	38.840000
26, 	1.602461, 	39.320000
27, 	1.600419, 	39.349998
28, 	1.592041, 	39.489998
29, 	1.588526, 	39.549999


==> data/main/orig/fashionMNIST/backdoor_filterL2.txt <==
x,loss,y
0, 	2.307325, 	14.179999
1, 	2.307325, 	14.179999
2, 	2.307325, 	14.179999
3, 	2.307325, 	14.179999
4, 	2.307325, 	14.179999
5, 	2.307325, 	14.179999
6, 	2.307325, 	14.179999
7, 	2.307325, 	14.179999
8, 	2.307325, 	14.179999
9, 	2.307325, 	14.179999
10, 	2.307325, 	14.179999
11, 	2.307325, 	14.179999
12, 	2.307325, 	14.179999
13, 	2.307325, 	14.179999
14, 	2.307325, 	14.179999
15, 	2.307325, 	14.179999
16, 	2.307325, 	14.179999
17, 	2.307325, 	14.179999
18, 	2.307325, 	14.179999
19, 	2.307325, 	14.179999
20, 	2.307325, 	14.179999
21, 	2.307325, 	14.179999
22, 	2.307325, 	14.179999
23, 	2.307325, 	14.179999
24, 	2.307325, 	14.179999
25, 	2.307325, 	14.179999
26, 	2.307325, 	14.179999
27, 	2.307325, 	14.179999
28, 	2.307325, 	14.179999
29, 	2.307325, 	14.179999


==> data/main/orig/fashionMNIST/backdoor_krum.txt <==
x,loss,y
0, 	2.298661, 	9.010000
1, 	2.293893, 	15.830000
2, 	2.288569, 	20.750000
3, 	2.282170, 	22.330000
4, 	2.274537, 	23.369999
5, 	2.264681, 	27.809999
6, 	2.251302, 	33.860001
7, 	2.232585, 	40.099998
8, 	2.204959, 	42.820000
9, 	2.162225, 	43.500000
10, 	2.096166, 	42.289997
11, 	1.990815, 	41.719997
12, 	1.833394, 	43.029999
13, 	1.635948, 	46.009998
14, 	1.435530, 	46.520000
15, 	1.266522, 	48.259998
16, 	1.141602, 	47.009998
17, 	1.053205, 	48.399998
18, 	0.991411, 	49.000000
19, 	0.948789, 	49.399998
20, 	0.917239, 	50.340000
21, 	0.892068, 	50.789997
22, 	0.875280, 	51.289997
23, 	0.858207, 	51.570000
24, 	0.843399, 	51.289997
25, 	0.832519, 	51.500000
26, 	0.820859, 	52.279999
27, 	0.816020, 	52.639999
28, 	0.805128, 	52.209999
29, 	0.795951, 	53.449997


==> data/main/orig/fashionMNIST/backdoor_trimmedmean.txt <==
x,loss,y
0, 	2.300540, 	10.000000
1, 	2.295633, 	10.000000
2, 	2.290870, 	10.000000
3, 	2.284678, 	10.000000
4, 	2.270629, 	10.000000
5, 	2.244247, 	10.000000
6, 	2.201690, 	10.000000
7, 	2.136692, 	10.540000
8, 	2.035602, 	23.209999
9, 	1.886315, 	33.230000
10, 	1.698538, 	35.829998
11, 	1.513062, 	39.969997
12, 	1.363554, 	43.399998
13, 	1.261866, 	45.669998
14, 	1.189458, 	47.369999
15, 	1.134980, 	47.709999
16, 	1.101922, 	48.520000
17, 	1.072455, 	48.989998
18, 	1.046645, 	49.259998
19, 	1.026836, 	49.500000
20, 	1.024249, 	49.079998
21, 	0.999412, 	49.750000
22, 	0.993528, 	49.820000
23, 	0.983968, 	49.320000
24, 	0.965647, 	49.489998
25, 	0.955814, 	49.570000
26, 	0.939852, 	49.989998
27, 	0.945338, 	49.619999
28, 	0.949228, 	49.419998
29, 	0.924361, 	49.629997


==> data/main/orig/fashionMNIST/dba_average.txt <==
x,loss,y
0,	0,	29.03333333
1,	0,	31.75555556
2,	0,	38.5
3,	0,	36.84444444
4,	0,	38.98888889
5,	0,	35.08888889
6,	0,	34.34444444
7,	0,	32.28888889
8,	0,	30.3
9,	0,	28.48888889
10,	0,	27.8
11,	0,	26.14444444
12,	0,	24.97777778
13,	0,	23.63333333
14,	0,	22.08888889
15,	0,	22.31111111
16,	0,	21.1
17,	0,	21.88888889
18,	0,	21.08888889
19,	0,	20.56666667
20,	0,	19.56666667
21,	0,	18.57777778
22,	0,	17.96666667
23,	0,	16.85555556
24,	0,	15.48888889
25,	0,	14.86666667
26,	0,	14.53333333
27,	0,	14.18888889
28,	0,	14.17777778
29,	0,	14

==> data/main/orig/fashionMNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	14.23333333
1,	0,	15.92222222
2,	0,	14.81111111
3,	0,	14.05555556
4,	0,	12.8
5,	0,	11.24444444
6,	0,	11.22222222
7,	0,	11.4
8,	0,	10.28888889
9,	0,	9.955555556
10,	0,	9.577777778
11,	0,	9.766666667
12,	0,	10.2
13,	0,	10.03333333
14,	0,	9.944444444
15,	0,	9.966666667
16,	0,	9.966666667
17,	0,	10.13333333
18,	0,	9.655555556
19,	0,	9.8
20,	0,	9.988888889
21,	0,	9.555555556
22,	0,	9.944444444
23,	0,	9.733333333
24,	0,	9.666666667
25,	0,	9.877777778
26,	0,	9.633333333
27,	0,	9.633333333
28,	0,	10.04444444
29,	0,	9.933333333

==> data/main/orig/fashionMNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	16.5
1,	0,	19.17777778
2,	0,	18.44444444
3,	0,	17.4
4,	0,	17.75555556
5,	0,	16.85555556
6,	0,	15.43333333
7,	0,	14.57777778
8,	0,	14.84444444
9,	0,	13.48888889
10,	0,	12.91111111
11,	0,	12.51111111
12,	0,	14.15555556
13,	0,	13.92222222
14,	0,	12.84444444
15,	0,	11.97777778
16,	0,	12.33333333
17,	0,	11.82222222
18,	0,	11.41111111
19,	0,	11.3
20,	0,	11.78888889
21,	0,	11.5
22,	0,	11.88888889
23,	0,	12.12222222
24,	0,	12.36666667
25,	0,	12.33333333
26,	0,	12.22222222
27,	0,	11.93333333
28,	0,	12
29,	0,	11.9

==> data/main/orig/fashionMNIST/dba_filterL2.txt <==
x,loss,y
0,	0,	12.46666667
1,	0,	13.62222222
2,	0,	10.88888889
3,	0,	11.05555556
4,	0,	8.744444444
5,	0,	8
6,	0,	7.566666667
7,	0,	7.844444444
8,	0,	6.244444444
9,	0,	7.122222222
10,	0,	6.533333333
11,	0,	7.011111111
12,	0,	8.255555556
13,	0,	7.611111111
14,	0,	7.733333333
15,	0,	7.711111111
16,	0,	7.055555556
17,	0,	7.966666667
18,	0,	6.866666667
19,	0,	7.288888889
20,	0,	7.277777778
21,	0,	6.877777778
22,	0,	7.4
23,	0,	7.088888889
24,	0,	6.977777778
25,	0,	7.2
26,	0,	7.333333333
27,	0,	7.311111111
28,	0,	7.677777778
29,	0,	7.377777778

==> data/main/orig/fashionMNIST/dba_krum.txt <==
x,loss,y
0,	0,	14.21111111
1,	0,	15.23333333
2,	0,	13.56666667
3,	0,	17.06666667
4,	0,	15.83333333
5,	0,	13.34444444
6,	0,	13.35555556
7,	0,	9.5
8,	0,	9.188888889
9,	0,	10.54444444
10,	0,	8.533333333
11,	0,	8.988888889
12,	0,	12.03333333
13,	0,	9.911111111
14,	0,	6.722222222
15,	0,	8.044444444
16,	0,	6.133333333
17,	0,	7
18,	0,	5.533333333
19,	0,	6.644444444
20,	0,	7.211111111
21,	0,	5.188888889
22,	0,	6.866666667
23,	0,	6.588888889
24,	0,	6.677777778
25,	0,	7.322222222
26,	0,	7.166666667
27,	0,	8.088888889
28,	0,	7.4
29,	0,	8.444444444

==> data/main/orig/fashionMNIST/dba_trimmedmean.txt <==
x,loss,y
0,	0,	15.12222222
1,	0,	17
2,	0,	15.83333333
3,	0,	14.84444444
4,	0,	14.92222222
5,	0,	14.21111111
6,	0,	14.05555556
7,	0,	13.82222222
8,	0,	13.33333333
9,	0,	12.33333333
10,	0,	11.87777778
11,	0,	11.3
12,	0,	12.4
13,	0,	12.15555556
14,	0,	11.66666667
15,	0,	11.22222222
16,	0,	11.27777778
17,	0,	11.11111111
18,	0,	10.42222222
19,	0,	10.34444444
20,	0,	10.86666667
21,	0,	10.35555556
22,	0,	10.77777778
23,	0,	10.71111111
24,	0,	10.74444444
25,	0,	10.75555556
26,	0,	10.56666667
27,	0,	10.51111111
28,	0,	10.81111111
29,	0,	10.6

==> data/main/orig/fashionMNIST/krum_average.txt <==
x,loss,y
0, 	2.143796, 	37.639999
1, 	1.148117, 	63.139999
2, 	0.859705, 	69.070000
3, 	0.785794, 	71.699997
4, 	0.747614, 	73.059998
5, 	0.716642, 	74.439995
6, 	0.692224, 	74.720001
7, 	0.668907, 	76.320000
8, 	0.651542, 	76.900002
9, 	0.637434, 	77.229996
10, 	0.624714, 	77.729996
11, 	0.614597, 	77.900002
12, 	0.604394, 	78.199997
13, 	0.595519, 	78.409996
14, 	0.587158, 	78.739998
15, 	0.579457, 	79.000000
16, 	0.571586, 	79.290001
17, 	0.564461, 	79.579994
18, 	0.557503, 	79.709999
19, 	0.549909, 	79.879997
20, 	0.543599, 	80.150002
21, 	0.537230, 	80.439995
22, 	0.531823, 	80.599998
23, 	0.527189, 	80.889999
24, 	0.520099, 	81.180000
25, 	0.514803, 	81.459999
26, 	0.509569, 	81.509995
27, 	0.504300, 	82.079994
28, 	0.499766, 	82.220001
29, 	0.494470, 	82.449997

==> data/main/orig/fashionMNIST/krum_bulyankrum.txt <==
x,loss,y
0, 	1.795291, 	59.980000
1, 	0.918332, 	67.089996
2, 	0.791521, 	71.500000
3, 	0.734634, 	73.869995
4, 	0.699845, 	74.949997
5, 	0.677235, 	75.729996
6, 	0.662138, 	76.239998
7, 	0.649141, 	76.699997
8, 	0.635427, 	77.029999
9, 	0.625806, 	77.279999
10, 	0.615738, 	77.650002
11, 	0.606198, 	77.900002
12, 	0.595152, 	78.570000
13, 	0.588336, 	78.540001
14, 	0.579882, 	78.849998
15, 	0.571047, 	79.099998
16, 	0.563902, 	79.339996
17, 	0.556331, 	79.559998
18, 	0.549399, 	79.919998
19, 	0.543288, 	80.259995
20, 	0.538107, 	80.309998
21, 	0.530787, 	80.619995
22, 	0.523791, 	81.049995
23, 	0.520089, 	81.159996
24, 	0.515064, 	81.320000
25, 	0.509024, 	81.599998
26, 	0.502633, 	81.919998
27, 	0.498089, 	82.089996
28, 	0.493780, 	82.329994
29, 	0.488972, 	82.509995

==> data/main/orig/fashionMNIST/krum_bulyantrm.txt <==
x,loss,y
0, 	2.157785, 	43.579998
1, 	1.336030, 	64.599998
2, 	0.947103, 	67.930000
3, 	0.823831, 	70.629997
4, 	0.772133, 	71.779999
5, 	0.736228, 	73.150002
6, 	0.709053, 	74.250000
7, 	0.686898, 	75.389999
8, 	0.668772, 	75.729996
9, 	0.650955, 	76.820000
10, 	0.636547, 	77.180000
11, 	0.623928, 	77.409996
12, 	0.614032, 	77.779999
13, 	0.605777, 	77.979996
14, 	0.598992, 	78.159996
15, 	0.589890, 	78.459999
16, 	0.580176, 	78.889999
17, 	0.575053, 	78.869995
18, 	0.564301, 	79.329994
19, 	0.556093, 	79.650002
20, 	0.549682, 	79.799995
21, 	0.541928, 	80.299995
22, 	0.533188, 	80.720001
23, 	0.528083, 	80.959999
24, 	0.522390, 	81.189995
25, 	0.517687, 	81.269997
26, 	0.512706, 	81.500000
27, 	0.507736, 	81.720001
28, 	0.503356, 	81.900002
29, 	0.498074, 	82.250000

==> data/main/orig/fashionMNIST/krum_filterL2.txt <==
x,loss,y
0, 	1.954750, 	47.340000
1, 	0.888616, 	67.320000
2, 	0.780264, 	71.979996
3, 	0.712415, 	74.680000
4, 	0.677347, 	76.290001
5, 	0.649618, 	76.839996
6, 	0.632010, 	76.659996
7, 	0.615673, 	77.820000
8, 	0.603902, 	78.400002
9, 	0.586771, 	78.739998
10, 	0.574930, 	78.989998
11, 	0.561564, 	79.570000
12, 	0.553991, 	79.939995
13, 	0.542239, 	80.419998
14, 	0.530572, 	80.869995
15, 	0.520112, 	81.269997
16, 	0.509839, 	81.699997
17, 	0.500103, 	82.059998
18, 	0.492410, 	82.379997
19, 	0.482204, 	82.979996
20, 	0.475645, 	83.139999
21, 	0.470297, 	83.400002
22, 	0.462838, 	83.729996
23, 	0.458856, 	83.820000
24, 	0.452183, 	84.139999
25, 	0.446716, 	84.309998
26, 	0.443993, 	84.199997
27, 	0.437272, 	84.579994
28, 	0.433753, 	84.639999
29, 	0.430742, 	84.869995

==> data/main/orig/fashionMNIST/krum_krum.txt <==
x,loss,y
0, 	2.143891, 	41.689999
1, 	0.957913, 	64.669998
2, 	0.817529, 	70.089996
3, 	0.772511, 	70.259995
4, 	0.700667, 	75.259995
5, 	0.697362, 	75.089996
6, 	0.695394, 	75.150002
7, 	0.695865, 	75.099998
8, 	0.697059, 	75.110001
9, 	0.699667, 	75.099998
10, 	0.702453, 	74.930000
11, 	0.705462, 	74.809998
12, 	0.709392, 	74.629997
13, 	0.712594, 	74.750000
14, 	0.716967, 	74.799995
15, 	0.720481, 	74.799995
16, 	0.721435, 	74.669998
17, 	0.725501, 	74.739998
18, 	0.725869, 	74.779999
19, 	0.634276, 	76.419998
20, 	0.636536, 	76.199997
21, 	0.639271, 	76.299995
22, 	0.642157, 	76.209999
23, 	0.645700, 	76.209999
24, 	0.647065, 	76.259995
25, 	0.649985, 	76.220001
26, 	0.651775, 	76.220001
27, 	0.618836, 	77.459999
28, 	0.620824, 	77.360001
29, 	0.625218, 	77.099998

==> data/main/orig/fashionMNIST/krum_trimmedmean.txt <==
x,loss,y
0, 	2.227958, 	41.399998
1, 	1.203917, 	65.540001
2, 	0.851036, 	69.989998
3, 	0.764951, 	72.489998
4, 	0.719126, 	73.739998
5, 	0.688304, 	75.139999
6, 	0.668141, 	75.919998
7, 	0.651081, 	76.430000
8, 	0.638868, 	77.110001
9, 	0.626924, 	77.699997
10, 	0.616517, 	77.939995
11, 	0.605562, 	77.939995
12, 	0.595741, 	78.199997
13, 	0.590241, 	78.369995
14, 	0.578220, 	78.979996
15, 	0.570000, 	79.119995
16, 	0.562044, 	79.349998
17, 	0.554058, 	79.589996
18, 	0.546429, 	79.989998
19, 	0.538062, 	80.279999
20, 	0.530692, 	80.669998
21, 	0.523179, 	80.869995
22, 	0.516662, 	81.070000
23, 	0.511391, 	81.269997
24, 	0.505637, 	81.589996
25, 	0.500290, 	81.900002
26, 	0.494796, 	82.059998
27, 	0.489652, 	82.279999
28, 	0.485004, 	82.470001
29, 	0.480112, 	82.680000

==> data/main/orig/fashionMNIST/modelpoisoning_average.txt <==
x,loss,y
0, 	3.912461, 	40.000000
1, 	3.057420, 	70.000000
2, 	3.818473, 	80.000000
3, 	4.540316, 	90.000000
4, 	4.398625, 	70.000000
5, 	5.662524, 	80.000000
6, 	4.531303, 	70.000000
7, 	5.973988, 	70.000000
8, 	3.713367, 	80.000000
9, 	4.616911, 	70.000000
10, 	4.349914, 	70.000000
11, 	6.135429, 	70.000000
12, 	4.720314, 	70.000000
13, 	5.586632, 	60.000000
14, 	4.568864, 	60.000000
15, 	5.367696, 	60.000000
16, 	4.170325, 	60.000000
17, 	5.533094, 	60.000000
18, 	3.771218, 	60.000000
19, 	5.298024, 	60.000000
20, 	4.347346, 	60.000000
21, 	5.553624, 	40.000000
22, 	3.961748, 	60.000000
23, 	4.424322, 	70.000000
24, 	3.952341, 	60.000000
25, 	4.432701, 	50.000000
26, 	3.778695, 	60.000000
27, 	4.253697, 	70.000000
28, 	3.776201, 	60.000000
29, 	3.424997, 	60.000000

==> data/main/orig/fashionMNIST/modelpoisoning_bulyankrum.txt <==
x,loss,y
0, 	1.754721, 	40.000000
1, 	1.228883, 	50.000000
2, 	1.218822, 	40.000000
3, 	1.328901, 	90.000000
4, 	1.393736, 	90.000000
5, 	1.473333, 	100.000000
6, 	1.512839, 	100.000000
7, 	1.511434, 	100.000000
8, 	1.547099, 	100.000000
9, 	1.496976, 	100.000000
10, 	1.489851, 	100.000000
11, 	1.449360, 	100.000000
12, 	1.478882, 	100.000000
13, 	1.381578, 	100.000000
14, 	1.352518, 	100.000000
15, 	1.298798, 	100.000000
16, 	1.189019, 	100.000000
17, 	1.171351, 	100.000000
18, 	1.051030, 	100.000000
19, 	1.039278, 	100.000000
20, 	0.996900, 	100.000000
21, 	0.910830, 	100.000000
22, 	0.913418, 	100.000000
23, 	0.845502, 	100.000000
24, 	0.812344, 	100.000000
25, 	0.777986, 	100.000000
26, 	0.745525, 	100.000000
27, 	0.705894, 	100.000000
28, 	0.720092, 	100.000000
29, 	0.643472, 	100.000000


==> data/main/orig/fashionMNIST/modelpoisoning_bulyantrm.txt <==
x,loss,y
0, 	10.870438, 	70.000000
1, 	2.863493, 	70.000000
2, 	14.513616, 	50.000000
3, 	4.243126, 	70.000000
4, 	20.154614, 	50.000000
5, 	4.923341, 	70.000000
6, 	20.246331, 	30.000000
7, 	6.628118, 	60.000000
8, 	24.671896, 	60.000000
9, 	8.083957, 	70.000000
10, 	30.546405, 	60.000000
11, 	7.883405, 	60.000000
12, 	20.296927, 	60.000000
13, 	7.173456, 	40.000000
14, 	16.225414, 	70.000000
15, 	7.876326, 	40.000000
16, 	15.916992, 	60.000000
17, 	7.430498, 	50.000000
18, 	11.753732, 	60.000000
19, 	6.323062, 	80.000000
20, 	10.577004, 	50.000000
21, 	4.745188, 	80.000000
22, 	11.936046, 	40.000000
23, 	4.313246, 	80.000000
24, 	6.541483, 	40.000000
25, 	3.642107, 	70.000000
26, 	6.386854, 	40.000000
27, 	3.580170, 	80.000000
28, 	4.936991, 	40.000000
29, 	3.179467, 	80.000000

==> data/main/orig/fashionMNIST/modelpoisoning_filterL2.txt <==
x,loss,y
0, 	1.972461, 	10.000000
1, 	0.888774, 	20.000000
2, 	0.785360, 	20.000000
3, 	0.730124, 	20.000000
4, 	0.691342, 	20.000000
5, 	0.665762, 	20.000000
6, 	0.645014, 	20.000000
7, 	0.628678, 	20.000000
8, 	0.616348, 	20.000000
9, 	0.602293, 	20.000000
10, 	0.594012, 	20.000000
11, 	0.580750, 	20.000000
12, 	0.568698, 	20.000000
13, 	0.556238, 	20.000000
14, 	0.546289, 	20.000000
15, 	0.535689, 	20.000000
16, 	0.525857, 	20.000000
17, 	0.514965, 	20.000000
18, 	0.508834, 	20.000000
19, 	0.499742, 	20.000000
20, 	0.490435, 	20.000000
21, 	0.483199, 	20.000000
22, 	0.476038, 	20.000000
23, 	0.469255, 	20.000000
24, 	0.463762, 	20.000000
25, 	0.457937, 	20.000000
26, 	0.451588, 	20.000000
27, 	0.446064, 	20.000000
28, 	0.440847, 	20.000000
29, 	0.435981, 	20.000000

==> data/main/orig/fashionMNIST/modelpoisoning_krum.txt <==
x,loss,y
0, 	1.776492, 	20.000000
1, 	0.890487, 	20.000000
2, 	0.813633, 	20.000000
3, 	0.760418, 	20.000000
4, 	0.747757, 	20.000000
5, 	0.679330, 	20.000000
6, 	0.657535, 	20.000000
7, 	0.642459, 	20.000000
8, 	0.618998, 	20.000000
9, 	0.617006, 	20.000000
10, 	0.585964, 	20.000000
11, 	0.587611, 	20.000000
12, 	0.580790, 	20.000000
13, 	0.566510, 	20.000000
14, 	0.549087, 	20.000000
15, 	0.555652, 	20.000000
16, 	0.552803, 	20.000000
17, 	0.518840, 	20.000000
18, 	0.513344, 	20.000000
19, 	0.512253, 	20.000000
20, 	0.511516, 	20.000000
21, 	0.492023, 	20.000000
22, 	0.495706, 	20.000000
23, 	0.495089, 	20.000000
24, 	0.480517, 	20.000000
25, 	0.479037, 	20.000000
26, 	0.472068, 	20.000000
27, 	0.464736, 	20.000000
28, 	0.474152, 	20.000000
29, 	0.467072, 	20.000000

==> data/main/orig/fashionMNIST/modelpoisoning_trimmedmean.txt <==
x,loss,y
0, 	2.371337, 	50.000000
1, 	2.319760, 	70.000000
2, 	2.070606, 	60.000000
3, 	3.068552, 	60.000000
4, 	2.686438, 	70.000000
5, 	3.811801, 	70.000000
6, 	3.559844, 	70.000000
7, 	3.933655, 	70.000000
8, 	3.473670, 	70.000000
9, 	3.545323, 	70.000000
10, 	2.661383, 	70.000000
11, 	2.814563, 	90.000000
12, 	2.186332, 	80.000000
13, 	2.730009, 	90.000000
14, 	2.203383, 	80.000000
15, 	2.550666, 	90.000000
16, 	2.177101, 	90.000000
17, 	2.734956, 	90.000000
18, 	2.359409, 	90.000000
19, 	2.773970, 	90.000000
20, 	2.190330, 	90.000000
21, 	2.576296, 	80.000000
22, 	1.852160, 	80.000000
23, 	2.488938, 	90.000000
24, 	2.096034, 	90.000000
25, 	2.183815, 	90.000000
26, 	1.829618, 	100.000000
27, 	2.145448, 	90.000000
28, 	1.787476, 	100.000000
29, 	1.882554, 	90.000000

==> data/main/orig/fashionMNIST/noattack_average.txt <==
x,loss,y
0,      1.899289,       51.459999
1,      0.880330,       66.930000
2,      0.779659,       71.290001
3,      0.725587,       73.779999
4,      0.685444,       75.199997
5,      0.657411,       76.400002
6,      0.635005,       76.959999
7,      0.620688,       76.949997
8,      0.604299,       78.029999
9,      0.591563,       78.309998
10,     0.578106,       79.049995
11,     0.565998,       79.269997
12,     0.554114,       79.709999
13,     0.541500,       80.279999
14,     0.532547,       80.659996
15,     0.521108,       81.150002
16,     0.512076,       81.259995
17,     0.501892,       82.009995
18,     0.494251,       82.409996
19,     0.485330,       82.779999
20,     0.480712,       83.079994
21,     0.471967,       83.299995
22,     0.465641,       83.500000
23,     0.459493,       83.739998
24,     0.454299,       83.979996
25,     0.449529,       83.939995
26,     0.444276,       84.339996
27,     0.439752,       84.369995
28,     0.435866,       84.540001
29,     0.430751,       84.659996

==> data/main/orig/fashionMNIST/noattack_bulyankrum.txt <==
x,loss,y
0,      1.469193,       61.160000
1,      0.860590,       67.790001
2,      0.772795,       71.320000
3,      0.716289,       73.919998
4,      0.676520,       75.849998
5,      0.651482,       76.869995
6,      0.634162,       77.500000
7,      0.615761,       77.769997
8,      0.603427,       78.089996
9,      0.589847,       78.509995
10,     0.577278,       78.979996
11,     0.566741,       79.180000
12,     0.553269,       79.829994
13,     0.542844,       80.089996
14,     0.535474,       80.479996
15,     0.523890,       81.129997
16,     0.513104,       81.599998
17,     0.504145,       81.790001
18,     0.496431,       82.220001
19,     0.489731,       82.500000
20,     0.481069,       82.930000
21,     0.474602,       83.089996
22,     0.466982,       83.400002
23,     0.460870,       83.629997
24,     0.455061,       83.949997
25,     0.451174,       84.119995
26,     0.446141,       84.159996
27,     0.439185,       84.419998
28,     0.436775,       84.570000
29,     0.431439,       84.709999

==> data/main/orig/fashionMNIST/noattack_bulyantrm.txt <==
x,loss,y
0,      1.788272,       52.139999
1,      0.879117,       67.339996
2,      0.786875,       70.860001
3,      0.738149,       72.970001
4,      0.696792,       74.790001
5,      0.666674,       76.129997
6,      0.643123,       76.849998
7,      0.627612,       77.259995
8,      0.611833,       77.709999
9,      0.600081,       78.189995
10,     0.586343,       78.650002
11,     0.576160,       79.000000
12,     0.564645,       79.500000
13,     0.556342,       79.509995
14,     0.543784,       80.000000
15,     0.535039,       80.290001
16,     0.525867,       80.720001
17,     0.515944,       81.239998
18,     0.506462,       81.729996
19,     0.497956,       82.269997
20,     0.490965,       82.610001
21,     0.484294,       82.610001
22,     0.476977,       82.959999
23,     0.468396,       83.519997
24,     0.462454,       83.720001
25,     0.455593,       84.000000
26,     0.449363,       84.290001
27,     0.444250,       84.320000
28,     0.439949,       84.549995
29,     0.434253,       84.729996

==> data/main/orig/fashionMNIST/noattack_filterL2.txt <==
x,loss,y
0,      1.713695,       59.279999
1,      0.875402,       67.570000
2,      0.783007,       70.750000
3,      0.734283,       73.299995
4,      0.695598,       75.259995
5,      0.666796,       75.900002
6,      0.647986,       76.570000
7,      0.630410,       77.500000
8,      0.615847,       77.889999
9,      0.604403,       78.110001
10,     0.591242,       78.619995
11,     0.580618,       78.849998
12,     0.572548,       79.049995
13,     0.559025,       79.579994
14,     0.551189,       79.720001
15,     0.536928,       80.619995
16,     0.526610,       81.079994
17,     0.517120,       81.619995
18,     0.507710,       81.949997
19,     0.501951,       82.029999
20,     0.491289,       82.419998
21,     0.483437,       82.779999
22,     0.475796,       83.099998
23,     0.470066,       83.199997
24,     0.462277,       83.709999
25,     0.456101,       83.829994
26,     0.452641,       83.799995
27,     0.444570,       84.239998
28,     0.440031,       84.500000
29,     0.437087,       84.509995

==> data/main/orig/fashionMNIST/noattack_krum.txt <==
x,loss,y
0,      2.105526,       36.419998
1,      0.949295,       62.209999
2,      0.823768,       67.879997
3,      0.764489,       71.419998
4,      0.769958,       70.779999
5,      0.677317,       75.580002
6,      0.670350,       74.509995
7,      0.648819,       76.939995
8,      0.623250,       77.199997
9,      0.612128,       77.580002
10,     0.602499,       77.259995
11,     0.594976,       77.639999
12,     0.596890,       77.500000
13,     0.580838,       79.119995
14,     0.556933,       79.939995
15,     0.554921,       79.290001
16,     0.547065,       80.079994
17,     0.534979,       80.559998
18,     0.538996,       79.439995
19,     0.521731,       80.579994
20,     0.515957,       81.189995
21,     0.514383,       80.820000
22,     0.520178,       79.869995
23,     0.502810,       81.159996
24,     0.485724,       82.610001
25,     0.474772,       82.949997
26,     0.482778,       82.449997
27,     0.480298,       82.689995
28,     0.459493,       83.659996
29,     0.477850,       82.479996

==> data/main/orig/fashionMNIST/noattack_trimmedmean.txt <==
x,loss,y
0,      1.874440,       54.910000
1,      0.883786,       67.320000
2,      0.785677,       70.779999
3,      0.734526,       73.119995
4,      0.692809,       75.099998
5,      0.664086,       76.239998
6,      0.643545,       76.909996
7,      0.625019,       77.119995
8,      0.610986,       77.900002
9,      0.597845,       78.349998
10,     0.584520,       78.619995
11,     0.574082,       78.839996
12,     0.562277,       79.339996
13,     0.550734,       79.909996
14,     0.540062,       80.360001
15,     0.529975,       80.750000
16,     0.520657,       81.299995
17,     0.512640,       81.709999
18,     0.503167,       82.019997
19,     0.499596,       82.159996
20,     0.487233,       82.709999
21,     0.484488,       82.639999
22,     0.474385,       83.110001
23,     0.471063,       83.139999
24,     0.464089,       83.689995
25,     0.457380,       83.949997
26,     0.454674,       83.900002
27,     0.449078,       84.299995
28,     0.443664,       84.629997
29,     0.439006,       84.500000

==> data/main/orig/fashionMNIST/trimmedmean_average.txt <==
x,loss,y
0, 	2.289942, 	18.850000
1, 	1.909228, 	43.700001
2, 	1.017246, 	63.049999
3, 	0.885836, 	66.989998
4, 	0.848285, 	68.099998
5, 	0.834864, 	68.129997
6, 	0.851405, 	66.709999
7, 	0.874184, 	65.830002
8, 	0.949655, 	63.399998
9, 	0.986659, 	62.430000
10, 	1.004532, 	62.009998
11, 	1.043370, 	60.529999
12, 	1.101001, 	58.899998
13, 	1.159689, 	57.919998
14, 	1.278689, 	55.879997
15, 	1.405458, 	55.520000
16, 	1.472508, 	56.009998
17, 	1.616239, 	55.889999
18, 	1.856397, 	54.389999
19, 	2.006228, 	54.049999
20, 	2.287153, 	52.449997
21, 	2.829561, 	49.509998
22, 	2.901934, 	50.099998
23, 	3.484756, 	48.520000
24, 	4.436660, 	46.449997
25, 	5.680485, 	43.309998
26, 	8.524574, 	37.090000
27, 	9.207136, 	35.410000
28, 	9.283024, 	36.020000
29, 	14.022632, 	28.679998

==> data/main/orig/fashionMNIST/trimmedmean_bulyankrum.txt <==
x,loss,y
0, 	2.057154, 	39.879997
1, 	0.970874, 	63.410000
2, 	0.835159, 	68.119995
3, 	0.773017, 	71.519997
4, 	0.741712, 	73.199997
5, 	0.723066, 	73.989998
6, 	0.707349, 	74.470001
7, 	0.699068, 	74.820000
8, 	0.693436, 	75.049995
9, 	0.698229, 	74.949997
10, 	0.691474, 	75.250000
11, 	0.680828, 	75.299995
12, 	0.680169, 	75.430000
13, 	0.666345, 	76.029999
14, 	0.664336, 	76.089996
15, 	0.663074, 	76.299995
16, 	0.664946, 	76.049995
17, 	0.663543, 	76.009995
18, 	0.666809, 	75.919998
19, 	0.651885, 	76.599998
20, 	0.646868, 	76.769997
21, 	0.638228, 	77.099998
22, 	0.630345, 	77.250000
23, 	0.630766, 	77.150002
24, 	0.634418, 	77.049995
25, 	0.630348, 	77.099998
26, 	0.628959, 	77.150002
27, 	0.624767, 	77.159996
28, 	0.623197, 	77.309998
29, 	0.622353, 	77.199997

==> data/main/orig/fashionMNIST/trimmedmean_bulyantrm.txt <==
x,loss,y
0, 	2.120276, 	18.279999
1, 	1.178264, 	57.750000
2, 	1.035985, 	62.289997
3, 	1.101392, 	60.489998
4, 	1.168746, 	59.910000
5, 	1.269027, 	60.059998
6, 	1.420986, 	56.189999
7, 	1.594737, 	52.259998
8, 	1.808720, 	49.169998
9, 	2.222575, 	47.439999
10, 	3.205958, 	46.000000
11, 	4.261015, 	37.840000
12, 	6.008895, 	28.459999
13, 	10.204751, 	20.230000
14, 	14.924384, 	17.850000
15, 	20.150291, 	13.380000
16, 	26.399090, 	10.790000
17, 	34.383553, 	10.110000
18, 	50.963389, 	10.000000
19, 	57.721183, 	10.009999
20, 	56.162632, 	10.080000
21, 	68.315865, 	10.020000
22, 	60.788313, 	10.230000
23, 	84.287379, 	10.150000
24, 	37.397223, 	14.110000
25, 	222.883286, 	10.009999
26, 	16.967673, 	21.449999
27, 	214.610366, 	10.040000
28, 	9.052682, 	37.759998
29, 	284.386807, 	10.110000

==> data/main/orig/fashionMNIST/trimmedmean_filterL2.txt <==
x,loss,y
0, 	1.727926, 	60.859997
1, 	0.862209, 	68.059998
2, 	0.765209, 	71.879997
3, 	0.709317, 	74.430000
4, 	0.680007, 	75.019997
5, 	0.657284, 	76.400002
6, 	0.636462, 	76.900002
7, 	0.622068, 	77.430000
8, 	0.610674, 	77.729996
9, 	0.595301, 	78.229996
10, 	0.580842, 	78.629997
11, 	0.569965, 	78.759995
12, 	0.560347, 	79.229996
13, 	0.548421, 	79.900002
14, 	0.538019, 	80.180000
15, 	0.527588, 	80.639999
16, 	0.518046, 	81.389999
17, 	0.508504, 	81.470001
18, 	0.500200, 	81.839996
19, 	0.493558, 	82.049995
20, 	0.484101, 	82.409996
21, 	0.477963, 	82.799995
22, 	0.470706, 	83.110001
23, 	0.464443, 	83.239998
24, 	0.456840, 	83.769997
25, 	0.451375, 	83.720001
26, 	0.448044, 	83.889999
27, 	0.443436, 	84.250000
28, 	0.436113, 	84.479996
29, 	0.432539, 	84.750000

==> data/main/orig/fashionMNIST/trimmedmean_krum.txt <==
x,loss,y
0, 	1.473651, 	59.059998
1, 	0.900695, 	65.269997
2, 	0.816706, 	70.019997
3, 	0.762816, 	72.409996
4, 	0.700555, 	74.809998
5, 	0.681759, 	75.650002
6, 	0.690510, 	74.570000
7, 	0.662668, 	75.070000
8, 	0.624422, 	77.689995
9, 	0.612164, 	77.930000
10, 	0.614034, 	77.489998
11, 	0.618952, 	76.930000
12, 	0.586258, 	78.570000
13, 	0.595079, 	76.879997
14, 	0.579618, 	78.689995
15, 	0.588967, 	78.299995
16, 	0.547554, 	80.589996
17, 	0.592372, 	77.150002
18, 	0.533327, 	80.959999
19, 	0.523490, 	81.400002
20, 	0.512597, 	81.769997
21, 	0.530510, 	80.449997
22, 	0.508731, 	81.529999
23, 	0.522763, 	80.540001
24, 	0.504800, 	82.259995
25, 	0.487650, 	82.769997
26, 	0.479007, 	83.239998
27, 	0.485599, 	82.750000
28, 	0.475069, 	83.239998
29, 	0.468640, 	83.529999

==> data/main/orig/fashionMNIST/trimmedmean_trimmedmean.txt <==
x,loss,y
0, 	1.616747, 	54.329998
1, 	0.949875, 	64.229996
2, 	0.855689, 	68.729996
3, 	0.816448, 	70.339996
4, 	0.793577, 	70.970001
5, 	0.779001, 	71.580002
6, 	0.768093, 	72.239998
7, 	0.782067, 	71.509995
8, 	0.802542, 	69.919998
9, 	0.819512, 	69.559998
10, 	0.856103, 	68.199997
11, 	0.857666, 	68.209999
12, 	0.876562, 	67.339996
13, 	0.897897, 	67.110001
14, 	0.923707, 	66.279999
15, 	0.917971, 	66.269997
16, 	0.925007, 	66.000000
17, 	0.929432, 	65.869995
18, 	0.955649, 	65.459999
19, 	0.969614, 	65.720001
20, 	0.984774, 	65.799995
21, 	1.043201, 	65.320000
22, 	1.103504, 	65.250000
23, 	1.206484, 	64.549995
24, 	1.316401, 	63.799999
25, 	1.369687, 	63.820000
26, 	1.534975, 	61.149998
27, 	1.678847, 	59.619999
28, 	1.844288, 	58.250000
29, 	2.158562, 	54.639999

==> data/main/shard/CIFAR10/backdoor_average.txt <==
x,loss,acc,y
0,      2.304735,       9.910000,        0.000000
1,      2.304139,       9.719999,        0.030000
2,      2.303649,       10.040000,       6.600000
3,      2.303288,       9.679999,        51.419998
4,      2.303083,       9.719999,        90.820000
5,      2.303082,       9.900000,        99.649994
6,      2.303353,       9.980000,        99.979996
7,      2.303967,       10.000000,       100.000000
8,      2.305003,       10.000000,       100.000000
9,      2.306502,       10.000000,       100.000000
10,     2.308412,       10.000000,       100.000000
11,     2.310573,       10.000000,       100.000000
12,     2.312734,       10.000000,       100.000000
13,     2.314606,       10.000000,       100.000000
14,     2.315941,       10.000000,       100.000000
15,     2.316577,       10.000000,       100.000000
16,     2.316455,       10.000000,       100.000000
17,     2.315604,       10.000000,       100.000000
18,     2.314097,       10.000000,       100.000000
19,     2.312039,       10.000000,       100.000000
20,     2.309511,       10.000000,       100.000000
21,     2.306598,       10.000000,       100.000000
22,     2.303366,       10.000000,       100.000000
23,     2.299842,       10.000000,       100.000000
24,     2.296056,       10.000000,       100.000000
25,     2.291990,       10.000000,       100.000000
26,     2.287642,       10.000000,       100.000000
27,     2.283029,       10.000000,       100.000000
28,     2.278136,       10.030000,       100.000000
29,     2.272953,       10.110000,       100.000000


==> data/main/shard/CIFAR10/backdoor_bulyankrum.txt <==
x,loss,acc,y
0,      2.300531,       9.139999,        31.590000
1,      2.299662,       9.639999,        70.330002
2,      2.298804,       9.920000,        94.720001
3,      2.297883,       10.040000,       99.320000
4,      2.296935,       9.990000,        99.959999
5,      2.296122,       10.000000,       100.000000
6,      2.295295,       10.000000,       100.000000
7,      2.294371,       10.000000,       100.000000
8,      2.293465,       10.000000,       100.000000
9,      2.292564,       10.000000,       100.000000
10,     2.291674,       10.000000,       100.000000
11,     2.290779,       10.000000,       100.000000
12,     2.290158,       10.000000,       100.000000
13,     2.289497,       10.000000,       100.000000
14,     2.289403,       10.000000,       100.000000
15,     2.288804,       10.000000,       100.000000
16,     2.288085,       10.000000,       100.000000
17,     2.287172,       10.000000,       100.000000
18,     2.285183,       10.000000,       100.000000
19,     2.283014,       10.000000,       100.000000
20,     2.280626,       10.000000,       100.000000
21,     2.278987,       10.000000,       100.000000
22,     2.276031,       10.000000,       100.000000
23,     2.273818,       10.000000,       100.000000
24,     2.271288,       10.000000,       100.000000
25,     2.267123,       10.000000,       100.000000
26,     2.264123,       10.000000,       100.000000
27,     2.261987,       10.000000,       100.000000
28,     2.256220,       10.009999,       100.000000
29,     2.253471,       10.020000,       100.000000


==> data/main/shard/CIFAR10/backdoor_bulyantrim.txt <==
x,loss,acc,y
0,      2.303638,       10.030000,       0.000000
1,      2.302658,       10.270000,       2.650000
2,      2.301783,       11.300000,       55.270000
3,      2.301027,       10.070000,       98.309998
4,      2.300488,       10.000000,       100.000000
5,      2.300267,       10.000000,       100.000000
6,      2.300488,       10.000000,       100.000000
7,      2.301343,       10.000000,       100.000000
8,      2.302887,       10.000000,       100.000000
9,      2.305199,       10.000000,       100.000000
10,     2.308092,       10.000000,       100.000000
11,     2.311454,       10.000000,       100.000000
12,     2.314175,       10.000000,       100.000000
13,     2.316819,       10.000000,       100.000000
14,     2.317893,       10.000000,       100.000000
15,     2.318226,       10.000000,       100.000000
16,     2.317603,       10.000000,       100.000000
17,     2.315559,       10.000000,       100.000000
18,     2.312477,       10.000000,       100.000000
19,     2.310383,       10.000000,       100.000000
20,     2.306614,       10.000000,       100.000000
21,     2.302915,       10.000000,       100.000000
22,     2.298319,       10.000000,       100.000000
23,     2.293645,       10.000000,       100.000000
24,     2.288752,       10.000000,       100.000000
25,     2.283103,       10.000000,       100.000000
26,     2.279175,       10.000000,       100.000000
27,     2.272696,       10.000000,       100.000000
28,     2.265418,       10.020000,       100.000000
29,     2.259332,       10.219999,       100.000000


==> data/main/shard/CIFAR10/backdoor_filterL2.txt <==
x,loss,acc,y
0,      2.302960,       10.200000,       0.000000
1,      2.301780,       10.530000,       2.240000
2,      2.300678,       10.210000,       37.259998
3,      2.299651,       9.690000,        86.629997
4,      2.298676,       9.870000,        99.159996
5,      2.297802,       10.000000,       99.989998
6,      2.297056,       10.000000,       100.000000
7,      2.296388,       10.000000,       100.000000
8,      2.295731,       10.000000,       100.000000
9,      2.295259,       10.000000,       100.000000
10,     2.294565,       10.000000,       100.000000
11,     2.293923,       10.000000,       100.000000
12,     2.293064,       10.000000,       100.000000
13,     2.292014,       10.000000,       100.000000
14,     2.290560,       10.000000,       100.000000
15,     2.288755,       10.000000,       100.000000
16,     2.286111,       10.000000,       100.000000
17,     2.283561,       10.000000,       100.000000
18,     2.280542,       10.000000,       100.000000
19,     2.276889,       10.000000,       100.000000
20,     2.272915,       10.000000,       100.000000
21,     2.267456,       10.030000,       100.000000
22,     2.263074,       10.219999,       100.000000
23,     2.258296,       10.610000,       100.000000
24,     2.252939,       11.259999,       100.000000
25,     2.246625,       12.099999,       99.860001
26,     2.238700,       13.099999,       96.559998
27,     2.233360,       13.570000,       94.809998
28,     2.227226,       14.080000,       92.360001
29,     2.220672,       14.849999,       89.689995


==> data/main/shard/CIFAR10/backdoor_krum.txt <==
x,loss,acc,y
0,      2.303777,       9.050000,        20.039999
1,      2.302813,       10.130000,       18.309999
2,      2.301934,       11.059999,       21.859999
3,      2.301052,       11.670000,       20.059999
4,      2.300172,       12.400000,       19.469999
5,      2.299264,       13.099999,       20.180000
6,      2.298334,       13.400000,       17.949999
7,      2.297344,       14.110000,       21.330000
8,      2.296347,       14.270000,       19.689999
9,      2.295348,       14.299999,       17.730000
10,     2.294292,       15.009999,       18.930000
11,     2.293166,       15.570000,       19.139999
12,     2.292090,       16.309999,       22.510000
13,     2.290921,       16.680000,       24.439999
14,     2.289701,       16.330000,       23.059999
15,     2.288350,       16.160000,       21.129999
16,     2.287015,       16.240000,       20.389999
17,     2.285563,       16.709999,       20.910000
18,     2.284017,       17.160000,       22.430000
19,     2.282333,       17.160000,       21.500000
20,     2.280620,       16.969999,       18.990000
21,     2.278750,       17.320000,       18.029999
22,     2.276772,       17.500000,       18.189999
23,     2.274636,       18.070000,       20.260000
24,     2.272367,       18.680000,       20.719999
25,     2.270054,       18.619999,       19.129999
26,     2.267658,       19.029999,       19.449999
27,     2.264921,       18.850000,       18.859999
28,     2.261982,       19.680000,       19.769999
29,     2.258964,       20.809999,       21.000000


==> data/main/shard/CIFAR10/backdoor_trimmedmean.txt <==
x,loss,acc,y
0,      2.301634,       10.710000,       16.480000
1,      2.300964,       10.139999,       55.459999
2,      2.300304,       9.510000,        90.889999
3,      2.299713,       9.929999,        99.459999
4,      2.299095,       9.990000,        99.959999
5,      2.298391,       10.000000,       100.000000
6,      2.297908,       10.000000,       100.000000
7,      2.297760,       10.000000,       100.000000
8,      2.298125,       10.000000,       100.000000
9,      2.297988,       10.000000,       100.000000
10,     2.297904,       10.000000,       100.000000
11,     2.299037,       10.000000,       100.000000
12,     2.299529,       10.000000,       100.000000
13,     2.299866,       10.000000,       100.000000
14,     2.298693,       10.000000,       100.000000
15,     2.299592,       10.000000,       100.000000
16,     2.297210,       10.000000,       100.000000
17,     2.294408,       10.000000,       100.000000
18,     2.292697,       10.000000,       100.000000
19,     2.290302,       10.000000,       100.000000
20,     2.287181,       10.000000,       100.000000
21,     2.281672,       10.000000,       100.000000
22,     2.276353,       10.000000,       100.000000
23,     2.272498,       10.020000,       99.989998
24,     2.269604,       10.050000,       99.979996
25,     2.261611,       10.420000,       99.939995
26,     2.256067,       10.750000,       99.829994
27,     2.249970,       11.400000,       99.509995
28,     2.245302,       11.740000,       99.239998
29,     2.237179,       12.790000,       97.739998


==> data/main/shard/CIFAR10/dba_average.txt <==
x,loss,y
0,	0,	2.488888889
1,	0,	2.5
2,	0,	2.8
3,	0,	4.4
4,	0,	6.288888889
5,	0,	7.022222222
6,	0,	9.433333333
7,	0,	12.24444444
8,	0,	12.36666667
9,	0,	17.81111111
10,	0,	18.14444444
11,	0,	21.62222222
12,	0,	20.78888889
13,	0,	21.23333333
14,	0,	24.13333333
15,	0,	26.87777778
16,	0,	28.46666667
17,	0,	36.55555556
18,	0,	35.45555556
19,	0,	41.01111111
20,	0,	37.2
21,	0,	39.34444444
22,	0,	40.36666667
23,	0,	50.5
24,	0,	41.44444444
25,	0,	50.22222222
26,	0,	50.97777778
27,	0,	52.65555556
28,	0,	57.31111111
29,	0,	53.34444444

==> data/main/shard/CIFAR10/dba_bulyankrum.txt <==
x,loss,y

==> data/main/shard/CIFAR10/dba_bulyantrm.txt <==
x,loss,y

==> data/main/shard/CIFAR10/dba_filterL2.txt <==
x,loss,y
0,	0,	3.022222222
1,	0,	3.033333333
2,	0,	3.133333333
3,	0,	3.311111111
4,	0,	3.244444444
5,	0,	3.055555556
6,	0,	3.155555556
7,	0,	3.2
8,	0,	3.1
9,	0,	3.311111111
10,	0,	3.177777778
11,	0,	3.511111111
12,	0,	3.1
13,	0,	2.977777778
14,	0,	3.144444444
15,	0,	3.477777778
16,	0,	2.888888889
17,	0,	3.555555556
18,	0,	3.177777778
19,	0,	3.055555556
20,	0,	3.111111111
21,	0,	3.233333333
22,	0,	3.133333333
23,	0,	2.977777778
24,	0,	3.155555556
25,	0,	2.855555556
26,	0,	3.355555556
27,	0,	3.255555556
28,	0,	2.822222222
29,	0,	2.9

==> data/main/shard/CIFAR10/dba_krum.txt <==
x,loss,y

==> data/main/shard/CIFAR10/dba_trimmedmean.txt <==
x,loss,y

==> data/main/shard/CIFAR10/krum_average.txt <==
x,loss,y
0,      2.300789,       9.080000
1,      2.299723,       9.460000
2,      2.298651,       10.130000
3,      2.297567,       10.740000
4,      2.296465,       11.469999
5,      2.295341,       11.960000
6,      2.294186,       12.549999
7,      2.292996,       13.219999
8,      2.291767,       13.670000
9,      2.290491,       14.200000
10,     2.289165,       14.660000
11,     2.287783,       15.070000
12,     2.286338,       15.339999
13,     2.284827,       15.589999
14,     2.283240,       15.889999
15,     2.281572,       16.289999
16,     2.279816,       16.580000
17,     2.277963,       17.059999
18,     2.276005,       17.469999
19,     2.273936,       17.650000
20,     2.271751,       18.049999
21,     2.269440,       18.279999
22,     2.266997,       18.650000
23,     2.264412,       18.830000
24,     2.261677,       19.219999
25,     2.258782,       19.600000
26,     2.255721,       19.769999
27,     2.252485,       20.019999
28,     2.249065,       20.129999
29,     2.245454,       20.670000


==> data/main/shard/CIFAR10/krum_bulyankrum.txt <==
x,loss,y
0,      2.302911,       8.790000
1,      2.301788,       9.730000
2,      2.300728,       10.650000
3,      2.299667,       11.549999
4,      2.298595,       13.049999
5,      2.297496,       14.420000
6,      2.296385,       15.639999
7,      2.295283,       16.869999
8,      2.294155,       18.309999
9,      2.293013,       19.420000
10,     2.291831,       20.039999
11,     2.290594,       20.750000
12,     2.289326,       21.359999
13,     2.288014,       21.730000
14,     2.286646,       22.000000
15,     2.285217,       22.250000
16,     2.283762,       22.389999
17,     2.282194,       22.609999
18,     2.280614,       22.689999
19,     2.278932,       23.039999
20,     2.277142,       23.330000
21,     2.275307,       23.469999
22,     2.273321,       23.809999
23,     2.271266,       23.859999
24,     2.269032,       24.049999
25,     2.266661,       24.180000
26,     2.264268,       24.439999
27,     2.261683,       24.529999
28,     2.258986,       24.590000
29,     2.256130,       24.719999


==> data/main/shard/CIFAR10/krum_bulyantrm.txt <==
x,loss,y
0,      2.302155,       11.549999
1,      2.301278,       12.130000
2,      2.300409,       12.639999
3,      2.299515,       12.950000
4,      2.298626,       13.410000
5,      2.297744,       13.710000
6,      2.296844,       13.929999
7,      2.295924,       14.200000
8,      2.294985,       14.270000
9,      2.294012,       14.440000
10,     2.293001,       14.540000
11,     2.292000,       14.599999
12,     2.290925,       14.679999
13,     2.289803,       14.940000
14,     2.288664,       15.370000
15,     2.287439,       15.969999
16,     2.286203,       16.190001
17,     2.284913,       16.570000
18,     2.283545,       17.139999
19,     2.282119,       17.430000
20,     2.280606,       17.629999
21,     2.279042,       18.109999
22,     2.277370,       18.129999
23,     2.275615,       18.580000
24,     2.273760,       18.820000
25,     2.271809,       19.230000
26,     2.269790,       19.459999
27,     2.267687,       19.799999
28,     2.265445,       20.049999
29,     2.263048,       20.449999


==> data/main/shard/CIFAR10/krum_filterL2.txt <==
x,loss,y
0,      2.302944,       8.809999
1,      2.301723,       9.610000
2,      2.300518,       9.950000
3,      2.299322,       10.259999
4,      2.298126,       10.450000
5,      2.296922,       10.660000
6,      2.295704,       10.820000
7,      2.294465,       11.050000
8,      2.293202,       11.270000
9,      2.291909,       11.559999
10,     2.290583,       11.759999
11,     2.289219,       12.110000
12,     2.287812,       12.509999
13,     2.286355,       12.940000
14,     2.284844,       13.450000
15,     2.283272,       13.860000
16,     2.281635,       14.420000
17,     2.279925,       15.009999
18,     2.278135,       15.540000
19,     2.276257,       16.119999
20,     2.274284,       16.840000
21,     2.272208,       17.330000
22,     2.270024,       17.990000
23,     2.267725,       18.740000


==> data/main/shard/CIFAR10/krum_krum.txt <==
x,loss,y
0,      2.303110,       11.670000
1,      2.302397,       12.179999
2,      2.301708,       12.740000
3,      2.301053,       13.280000
4,      2.300264,       13.580000
5,      2.299475,       13.679999
6,      2.298672,       13.440000
7,      2.297807,       13.299999
8,      2.297063,       13.559999
9,      2.296360,       13.339999
10,     2.295609,       13.230000
11,     2.294741,       13.290000
12,     2.293968,       13.639999
13,     2.293175,       13.490000
14,     2.292261,       13.380000
15,     2.291178,       13.679999
16,     2.290149,       13.599999
17,     2.289239,       13.790000
18,     2.288009,       13.719999
19,     2.287038,       14.139999
20,     2.285706,       14.000000
21,     2.284521,       14.219999
22,     2.283295,       14.490000
23,     2.282138,       14.360000
24,     2.280647,       14.799999
25,     2.278956,       15.059999
26,     2.277434,       15.879999
27,     2.275958,       16.570000
28,     2.274311,       17.459999
29,     2.272496,       17.779999


==> data/main/shard/CIFAR10/krum_trimmedmean.txt <==
x,loss,y
0,      2.303368,       10.639999
1,      2.302336,       11.050000
2,      2.301304,       11.830000
3,      2.300279,       12.420000
4,      2.299248,       13.280000
5,      2.298216,       13.860000
6,      2.297172,       14.270000
7,      2.296115,       14.559999
8,      2.295049,       15.000000
9,      2.293962,       15.370000
10,     2.292848,       15.509999
11,     2.291718,       15.559999
12,     2.290561,       15.620000
13,     2.289368,       15.679999
14,     2.288147,       15.750000
15,     2.286885,       15.839999
16,     2.285575,       15.910000
17,     2.284216,       16.049999
18,     2.282803,       16.119999
19,     2.281334,       16.209999
20,     2.279780,       16.350000
21,     2.278166,       16.520000
22,     2.276477,       16.760000
23,     2.274701,       17.020000
24,     2.272812,       17.309999
25,     2.270852,       17.559999
26,     2.268765,       17.789999
27,     2.266590,       18.100000
28,     2.264276,       18.459999
29,     2.261842,       19.010000


==> data/main/shard/CIFAR10/modelpoisoning_average.txt <==
x,loss,y
0,      2.304161,       9.240000malicious acc: 30.000000
1,      2.303221,       9.559999malicious acc: 30.000000
2,      2.302284,       9.820000malicious acc: 30.000000
3,      2.301368,       9.910000malicious acc: 30.000000
4,      2.300400,       9.969999malicious acc: 30.000000
5,      2.299438,       10.030000malicious acc: 30.000000
6,      2.298432,       10.030000malicious acc: 30.000000
7,      2.297394,       10.030000malicious acc: 30.000000
8,      2.296319,       10.009999malicious acc: 30.000000
9,      2.295197,       10.020000malicious acc: 30.000000
10,     2.294016,       10.040000malicious acc: 30.000000
11,     2.292771,       10.059999malicious acc: 30.000000
12,     2.291458,       10.059999malicious acc: 30.000000
13,     2.290056,       10.170000malicious acc: 30.000000
14,     2.288560,       10.340000malicious acc: 30.000000
15,     2.286959,       10.559999malicious acc: 30.000000
16,     2.285241,       10.800000malicious acc: 30.000000
17,     2.283395,       11.120000malicious acc: 30.000000
18,     2.281415,       11.540000malicious acc: 30.000000
19,     2.279299,       12.020000malicious acc: 30.000000
20,     2.277012,       12.389999malicious acc: 40.000000
21,     2.274562,       12.770000malicious acc: 40.000000
22,     2.271928,       13.130000malicious acc: 40.000000
23,     2.269112,       13.349999malicious acc: 40.000000
24,     2.266092,       13.660000malicious acc: 40.000000
25,     2.262864,       14.049999malicious acc: 40.000000
26,     2.259404,       14.400000malicious acc: 50.000000
27,     2.255716,       14.740000malicious acc: 50.000000
28,     2.251812,       15.120000malicious acc: 50.000000
29,     2.247646,       15.620000malicious acc: 50.000000


==> data/main/shard/CIFAR10/modelpoisoning_bulyankrum.txt <==
x,loss,y
0,      2.301512,       10.460000malicious acc: 20.000000
1,      2.300544,       11.050000malicious acc: 20.000000
2,      2.299566,       11.630000malicious acc: 10.000000
3,      2.298574,       12.150000malicious acc: 10.000000
4,      2.297570,       12.849999malicious acc: 10.000000
5,      2.296549,       13.839999malicious acc: 10.000000
6,      2.295505,       14.750000malicious acc: 10.000000
7,      2.294423,       15.580000malicious acc: 10.000000
8,      2.293313,       16.270000malicious acc: 10.000000
9,      2.292163,       17.109999malicious acc: 10.000000
10,     2.290971,       17.799999malicious acc: 10.000000
11,     2.289738,       18.320000malicious acc: 10.000000
12,     2.288441,       18.750000malicious acc: 10.000000
13,     2.287079,       19.100000malicious acc: 10.000000
14,     2.285652,       19.389999malicious acc: 10.000000
15,     2.284172,       19.580000malicious acc: 10.000000
16,     2.282602,       19.939999malicious acc: 10.000000
17,     2.280931,       20.090000malicious acc: 10.000000
18,     2.279192,       20.209999malicious acc: 10.000000
19,     2.277315,       20.529999malicious acc: 20.000000
20,     2.275329,       20.799999malicious acc: 20.000000
21,     2.273204,       21.010000malicious acc: 20.000000
22,     2.270935,       21.260000malicious acc: 20.000000
23,     2.268526,       21.529999malicious acc: 20.000000
24,     2.265948,       21.740000malicious acc: 20.000000
25,     2.263198,       22.240000malicious acc: 20.000000
26,     2.260243,       22.500000malicious acc: 20.000000
27,     2.257164,       22.799999malicious acc: 20.000000
28,     2.253813,       22.920000malicious acc: 20.000000
29,     2.250242,       23.510000malicious acc: 20.000000


==> data/main/shard/CIFAR10/modelpoisoning_bulyantrm.txt <==
x,loss,y
0,      2.301132,       12.000000malicious acc: 20.000000
1,      2.300437,       12.639999malicious acc: 20.000000
2,      2.299744,       13.139999malicious acc: 20.000000
3,      2.299036,       13.700000malicious acc: 30.000000
4,      2.298320,       14.379999malicious acc: 30.000000
5,      2.297591,       15.099999malicious acc: 40.000000
6,      2.296832,       15.469999malicious acc: 50.000000
7,      2.296039,       15.639999malicious acc: 50.000000
8,      2.295214,       15.900000malicious acc: 50.000000
9,      2.294343,       16.059999malicious acc: 60.000000
10,     2.293424,       16.100000malicious acc: 60.000000
11,     2.292450,       15.860000malicious acc: 60.000000
12,     2.291415,       15.740000malicious acc: 70.000000
13,     2.290306,       15.530000malicious acc: 70.000000
14,     2.289129,       15.309999malicious acc: 80.000000
15,     2.287859,       14.910000malicious acc: 70.000000
16,     2.286505,       14.900000malicious acc: 70.000000
17,     2.285041,       14.460000malicious acc: 70.000000
18,     2.283446,       14.549999malicious acc: 60.000000
19,     2.281746,       14.389999malicious acc: 60.000000
20,     2.279897,       14.370000malicious acc: 60.000000
21,     2.277928,       14.339999malicious acc: 60.000000
22,     2.275772,       14.280000malicious acc: 60.000000
23,     2.273464,       14.320000malicious acc: 60.000000
24,     2.270983,       14.440000malicious acc: 60.000000
25,     2.268306,       14.830000malicious acc: 60.000000
26,     2.265401,       15.030000malicious acc: 60.000000
27,     2.262316,       15.170000malicious acc: 60.000000
28,     2.259024,       15.540000malicious acc: 60.000000
29,     2.255409,       15.820000malicious acc: 60.000000


==> data/main/shard/CIFAR10/modelpoisoning_filterL2.txt <==
x,loss,y
0,      2.303240,       10.460000malicious acc: 20.000000
1,      2.302082,       10.929999malicious acc: 30.000000
2,      2.300922,       10.809999malicious acc: 30.000000
3,      2.299784,       10.790000malicious acc: 30.000000
4,      2.298637,       10.730000malicious acc: 30.000000
5,      2.297479,       10.660000malicious acc: 30.000000
6,      2.296292,       10.700000malicious acc: 30.000000
7,      2.295066,       10.690000malicious acc: 30.000000
8,      2.293784,       10.679999malicious acc: 30.000000
9,      2.292443,       10.690000malicious acc: 30.000000
10,     2.291033,       10.809999malicious acc: 30.000000
11,     2.289532,       11.050000malicious acc: 30.000000
12,     2.287928,       11.309999malicious acc: 30.000000
13,     2.286214,       11.710000malicious acc: 30.000000
14,     2.284384,       12.030000malicious acc: 30.000000
15,     2.282421,       12.309999malicious acc: 30.000000
16,     2.280306,       12.639999malicious acc: 30.000000
17,     2.278020,       12.940000malicious acc: 30.000000
18,     2.275553,       13.270000malicious acc: 30.000000
19,     2.272904,       13.710000malicious acc: 30.000000
20,     2.270026,       14.200000malicious acc: 30.000000
21,     2.266942,       14.639999malicious acc: 30.000000
22,     2.263634,       15.059999malicious acc: 30.000000
23,     2.260092,       15.500000malicious acc: 30.000000
24,     2.256317,       15.950000malicious acc: 30.000000
25,     2.252288,       16.359999malicious acc: 40.000000
26,     2.248014,       16.529999malicious acc: 50.000000
27,     2.243485,       16.969999malicious acc: 40.000000
28,     2.238735,       17.369999malicious acc: 60.000000
29,     2.233688,       17.840000malicious acc: 60.000000


==> data/main/shard/CIFAR10/modelpoisoning_krum.txt <==
x,loss,y
0,      2.301681,       10.139999malicious acc: 0.000000
1,      2.300759,       10.240000malicious acc: 0.000000
2,      2.299893,       10.429999malicious acc: 0.000000
3,      2.299010,       10.630000malicious acc: 0.000000
4,      2.298137,       10.840000malicious acc: 0.000000
5,      2.297239,       11.110000malicious acc: 0.000000
6,      2.296341,       11.590000malicious acc: 0.000000
7,      2.295429,       12.120000malicious acc: 10.000000
8,      2.294524,       12.549999malicious acc: 10.000000
9,      2.293560,       13.030000malicious acc: 10.000000
10,     2.292554,       13.830000malicious acc: 10.000000
11,     2.291548,       14.839999malicious acc: 10.000000
12,     2.290486,       15.700000malicious acc: 10.000000
13,     2.289405,       16.789999malicious acc: 10.000000
14,     2.288241,       17.670000malicious acc: 10.000000
15,     2.287025,       18.240000malicious acc: 10.000000
16,     2.285746,       19.260000malicious acc: 10.000000
17,     2.284380,       20.240000malicious acc: 10.000000
18,     2.282909,       20.969999malicious acc: 10.000000
19,     2.281364,       22.129999malicious acc: 0.000000
20,     2.279799,       22.699999malicious acc: 10.000000
21,     2.278075,       23.070000malicious acc: 10.000000
22,     2.276236,       23.699999malicious acc: 10.000000
23,     2.274324,       23.629999malicious acc: 10.000000
24,     2.272279,       23.510000malicious acc: 20.000000
25,     2.270232,       23.779999malicious acc: 20.000000
26,     2.268101,       23.779999malicious acc: 20.000000
27,     2.265843,       23.799999malicious acc: 20.000000
28,     2.263364,       23.900000malicious acc: 20.000000
29,     2.260754,       24.010000malicious acc: 20.000000


==> data/main/shard/CIFAR10/modelpoisoning_trimmedmean.txt <==
x,loss,y
0,      2.302354,       10.389999malicious acc: 30.000000
1,      2.301228,       10.820000malicious acc: 30.000000
2,      2.300081,       11.120000malicious acc: 30.000000
3,      2.298917,       11.700000malicious acc: 30.000000
4,      2.297726,       12.049999malicious acc: 30.000000
5,      2.296508,       12.530000malicious acc: 30.000000
6,      2.295249,       12.860000malicious acc: 30.000000
7,      2.293943,       13.059999malicious acc: 30.000000
8,      2.292583,       13.250000malicious acc: 30.000000
9,      2.291165,       13.210000malicious acc: 30.000000
10,     2.289679,       13.490000malicious acc: 30.000000
11,     2.288118,       13.650000malicious acc: 30.000000
12,     2.286472,       14.080000malicious acc: 40.000000
13,     2.284733,       14.250000malicious acc: 40.000000
14,     2.282894,       14.429999malicious acc: 40.000000
15,     2.280938,       14.639999malicious acc: 40.000000
16,     2.278859,       14.710000malicious acc: 50.000000
17,     2.276649,       14.889999malicious acc: 50.000000
18,     2.274294,       14.900000malicious acc: 50.000000
19,     2.271791,       15.089999malicious acc: 50.000000
20,     2.269113,       15.330000malicious acc: 50.000000
21,     2.266265,       15.610000malicious acc: 50.000000
22,     2.263214,       16.100000malicious acc: 50.000000
23,     2.259965,       16.619999malicious acc: 50.000000
24,     2.256511,       17.189999malicious acc: 50.000000
25,     2.252842,       17.740000malicious acc: 50.000000
26,     2.248913,       18.459999malicious acc: 50.000000
27,     2.244758,       19.189999malicious acc: 40.000000
28,     2.240396,       19.719999malicious acc: 40.000000
29,     2.235757,       20.209999malicious acc: 40.000000


==> data/main/shard/CIFAR10/noattack_average.txt <==
x,loss,y
0,	0,	10
1,	0,	10.03
2,	0,	14.83
3,	0,	30.88
4,	0,	30.27
5,	0,	32.12
6,	0,	37.27
7,	0,	38.26
8,	0,	39.72
9,	0,	42.61
10,	0,	40.97
11,	0,	44.77
12,	0,	46.23
13,	0,	49.02
14,	0,	49.71
15,	0,	51.32
16,	0,	52.72
17,	0,	55.94
18,	0,	57.41
19,	0,	58.24
20,	0,	57.96
21,	0,	59.19
22,	0,	60.21
23,	0,	60.77
24,	0,	62.18
25,	0,	61.45
26,	0,	65.33
27,	0,	64.68
28,	0,	66.5
29,	0,	66.7

==> data/main/shard/CIFAR10/noattack_bulyankrum.txt <==
x,loss,y
0,	0,	10
1,	0,	10.07
2,	0,	19.22
3,	0,	31.65
4,	0,	36.98
5,	0,	36.43
6,	0,	39.6
7,	0,	43
8,	0,	42.01
9,	0,	45.63
10,	0,	47.78
11,	0,	48.73
12,	0,	50.36
13,	0,	51.83
14,	0,	52.74
15,	0,	53.73
16,	0,	55.23
17,	0,	55.33
18,	0,	57.73
19,	0,	58.42
20,	0,	58.95
21,	0,	59.72
22,	0,	57.78
23,	0,	61.13
24,	0,	63.65
25,	0,	62.26
26,	0,	63.62
27,	0,	64.08
28,	0,	66.99
29,	0,	64.58

==> data/main/shard/CIFAR10/noattack_bulyantrm.txt <==
x,loss,y
0,	0,	10
1,	0,	10.26
2,	0,	14.45
3,	0,	27.88
4,	0,	29.6
5,	0,	36.48
6,	0,	37.78
7,	0,	37.3
8,	0,	39.55
9,	0,	42.64
10,	0,	39.69
11,	0,	43.8
12,	0,	45.62
13,	0,	47.73
14,	0,	49.66
15,	0,	51.72
16,	0,	55.13
17,	0,	49.35
18,	0,	58.5
19,	0,	56.07
20,	0,	57.57
21,	0,	55.67
22,	0,	57.13
23,	0,	60.87
24,	0,	61.58
25,	0,	59.8
26,	0,	62.61
27,	0,	63.11
28,	0,	65.21
29,	0,	65.53

==> data/main/shard/CIFAR10/noattack_filterL2.txt <==
x,loss,y
0,	0,	10
1,	0,	13.7
2,	0,	22.54
3,	0,	30.82
4,	0,	33.66
5,	0,	34.67
6,	0,	27.62
7,	0,	30.63
8,	0,	40.07
9,	0,	43.02
10,	0,	43.72
11,	0,	41.4
12,	0,	46.78
13,	0,	44.59
14,	0,	47.23
15,	0,	48.2
16,	0,	52.89
17,	0,	52.07
18,	0,	52.58
19,	0,	52.39
20,	0,	55.13
21,	0,	58.42
22,	0,	59.93
23,	0,	53.67
24,	0,	62.32
25,	0,	59.84
26,	0,	59.95
27,	0,	65.22
28,	0,	63.12
29,	0,	65.21

==> data/main/shard/CIFAR10/noattack_krum.txt <==
x,loss,y
0,	0,	10.01
1,	0,	13.42
2,	0,	20.73
3,	0,	17.15
4,	0,	23.72
5,	0,	27
6,	0,	23.85
7,	0,	36.85
8,	0,	33.65
9,	0,	39.32
10,	0,	40.17
11,	0,	40.64
12,	0,	40.08
13,	0,	41.04
14,	0,	43.57
15,	0,	44.81
16,	0,	46.38
17,	0,	47.56
18,	0,	48.1
19,	0,	48.31
20,	0,	46.27
21,	0,	50
22,	0,	49.62
23,	0,	46.89
24,	0,	53.7
25,	0,	52.81
26,	0,	56.35
27,	0,	48.24
28,	0,	53.04
29,	0,	55.35

==> data/main/shard/CIFAR10/noattack_trimmedmean.txt <==
x,loss,y
0,	0,	10
1,	0,	10
2,	0,	17.42
3,	0,	29.36
4,	0,	31.88
5,	0,	34.92
6,	0,	39.26
7,	0,	40.4
8,	0,	42.46
9,	0,	44.59
10,	0,	44.38
11,	0,	46.39
12,	0,	48.21
13,	0,	47.95
14,	0,	50.08
15,	0,	53.72
16,	0,	53.34
17,	0,	54.36
18,	0,	57.15
19,	0,	56.07
20,	0,	59.41
21,	0,	57.44
22,	0,	59.43
23,	0,	61.36
24,	0,	61.69
25,	0,	62.05
26,	0,	64.13
27,	0,	64.1
28,	0,	65.4
29,	0,	65.38

==> data/main/shard/CIFAR10/trimmedmean_average.txt <==
x,loss,y
0,      2.323249,       3.870000
1,      2.357261,       3.680000
2,      2.419150,       4.000000
3,      2.523375,       4.590000
4,      2.669348,       5.040000
5,      2.808728,       5.890000
6,      2.882079,       7.160000
7,      2.897918,       9.110000
8,      2.873162,       9.889999
9,      2.834680,       9.940000
10,     2.787976,       9.429999
11,     2.758434,       7.300000
12,     2.739782,       7.430000
13,     2.733838,       4.960000
14,     2.745264,       3.600000
15,     2.773256,       2.990000
16,     2.834596,       2.860000
17,     2.893236,       2.860000
18,     2.952370,       3.000000
19,     3.004446,       2.750000
20,     3.062811,       2.970000
21,     3.097288,       3.050000
22,     3.125255,       3.070000
23,     3.098387,       3.010000
24,     3.090794,       2.960000
25,     3.087079,       2.710000
26,     3.119492,       2.910000
27,     3.157431,       3.330000
28,     3.217540,       3.590000
29,     3.283318,       3.890000


==> data/main/shard/CIFAR10/trimmedmean_bulyankrum.txt <==
x,loss,y
0,      2.314703,       4.320000
1,      2.332275,       4.450000
2,      2.352626,       4.640000
3,      2.380563,       4.780000
4,      2.416657,       5.230000
5,      2.477576,       5.910000
6,      2.547037,       7.170000
7,      2.606259,       8.540000
8,      2.640454,       9.400000
9,      2.652180,       9.750000
10,     2.641356,       9.860000
11,     2.624181,       9.900000
12,     2.563687,       9.860000
13,     2.603600,       9.860000
14,     2.624237,       9.679999
15,     2.584919,       7.500000
16,     2.573257,       4.760000
17,     2.624593,       4.900000
18,     2.591057,       6.210000
19,     2.639517,       6.250000
20,     2.464311,       6.320000
21,     2.570668,       5.250000
22,     2.555940,       5.070000
23,     2.549318,       4.540000
24,     2.653609,       3.740000
25,     2.664953,       3.330000
26,     2.674854,       3.030000
27,     2.639208,       2.760000
28,     2.684113,       2.700000
29,     2.662807,       2.690000


==> data/main/shard/CIFAR10/trimmedmean_bulyantrm.txt <==
x,loss,y
0,      2.330519,       6.210000
1,      2.387775,       4.910000
2,      2.518375,       5.340000
3,      2.759820,       6.930000
4,      2.989479,       8.469999
5,      3.065111,       9.400000
6,      3.043563,       9.230000
7,      2.997431,       6.250000
8,      2.941599,       7.550000
9,      2.909302,       7.430000
10,     2.921337,       6.040000
11,     2.934812,       5.130000
12,     3.005324,       4.730000
13,     3.107684,       4.320000
14,     3.249075,       3.740000
15,     3.345012,       4.230000
16,     3.427107,       4.470000
17,     3.512548,       4.490000
18,     3.516743,       4.430000
19,     3.547775,       4.650000
20,     3.483416,       4.770000
21,     3.506722,       4.710000
22,     3.446880,       4.650000
23,     3.450843,       4.610000
24,     3.483468,       4.350000
25,     3.529094,       3.950000
26,     3.680518,       4.440000
27,     3.859389,       6.000000
28,     4.106402,       7.020000
29,     4.325532,       7.870000


==> data/main/shard/CIFAR10/trimmedmean_filterL2.txt <==
x,loss,y
0,      2.304792,       9.920000
1,      2.304172,       9.900000


==> data/main/shard/CIFAR10/trimmedmean_krum.txt <==
x,loss,y
0,      2.300217,       10.330000
1,      2.299124,       10.389999
2,      2.298055,       10.580000
3,      2.296907,       10.730000
4,      2.295763,       10.880000
5,      2.294629,       11.009999
6,      2.293448,       11.280000
7,      2.292196,       11.670000
8,      2.290948,       11.670000
9,      2.289665,       11.900000
10,     2.288320,       12.049999
11,     2.286879,       12.349999
12,     2.285374,       12.549999
13,     2.283837,       12.639999
14,     2.282128,       12.990000
15,     2.280283,       13.469999
16,     2.278334,       14.009999
17,     2.276246,       14.610000
18,     2.274027,       15.080000
19,     2.271654,       16.100000
20,     2.269197,       17.320000
21,     2.266472,       18.219999
22,     2.263716,       18.670000
23,     2.260519,       19.320000
24,     2.257282,       19.939999
25,     2.253615,       20.580000
26,     2.249773,       20.910000
27,     2.245879,       21.269999
28,     2.241584,       21.740000
29,     2.236966,       22.080000


==> data/main/shard/CIFAR10/trimmedmean_trimmedmean.txt <==
x,loss,y
0,      2.317462,       6.230000
1,      2.346313,       5.170000
2,      2.390256,       5.080000
3,      2.459322,       4.890000
4,      2.521584,       4.430000
5,      2.574881,       3.890000
6,      2.693710,       3.620000
7,      2.655622,       3.970000
8,      2.672617,       7.090000
9,      2.731339,       9.599999
10,     2.625488,       9.730000
11,     2.637520,       9.889999
12,     2.583260,       9.719999
13,     2.666753,       9.820000
14,     2.696003,       9.690000
15,     2.633375,       8.750000
16,     2.678567,       7.020000
17,     2.627090,       6.410000
18,     2.687343,       7.350000
19,     2.576359,       6.940000
20,     2.544266,       6.900000
21,     2.539881,       7.050000
22,     2.549972,       7.480000
23,     2.569378,       7.810000
24,     2.601565,       8.070000
25,     2.719374,       8.559999
26,     2.929071,       9.230000
27,     3.050022,       7.700000
28,     3.009754,       6.250000
29,     3.142946,       6.120000


==> data/main/shard/INFIMNIST/backdoor_average.txt <==
x,loss,acc,y
0, 	2.263765, 	9.840000,	 99.279999
1, 	2.211031, 	9.800000,	 99.909996
2, 	2.131160, 	12.210000,	 93.059998
3, 	2.010532, 	29.369999,	 67.489998
4, 	1.828527, 	54.250000,	 45.119999
5, 	1.577457, 	66.269997,	 31.129999
6, 	1.283843, 	73.489998,	 21.740000
7, 	1.022079, 	78.259995,	 17.160000
8, 	0.832810, 	81.220001,	 15.040000
9, 	0.705507, 	83.259995,	 14.049999
10, 	0.622376, 	84.860001,	 13.740000
11, 	0.557128, 	86.250000,	 12.960000
12, 	0.513580, 	86.989998,	 12.839999
13, 	0.475292, 	87.629997,	 12.500000
14, 	0.448268, 	88.150002,	 12.509999
15, 	0.429001, 	88.509995,	 12.520000
16, 	0.406088, 	89.110001,	 12.200000
17, 	0.391342, 	89.479996,	 12.150000
18, 	0.375324, 	89.909996,	 11.910000
19, 	0.363683, 	90.139999,	 11.940000
20, 	0.350991, 	90.369995,	 11.849999
21, 	0.343115, 	90.519997,	 11.889999
22, 	0.329398, 	90.939995,	 11.570000
23, 	0.323763, 	91.110001,	 11.620000
24, 	0.319447, 	91.199997,	 11.730000
25, 	0.310843, 	91.369995,	 11.700000
26, 	0.298762, 	91.839996,	 11.389999
27, 	0.296189, 	91.720001,	 11.540000
28, 	0.289239, 	91.939995,	 11.370000
29, 	0.283677, 	92.129997,	 11.340000



==> data/main/shard/INFIMNIST/backdoor_bulyankrum.txt <==
x,loss,acc,y
0, 	2.273306, 	10.320000,	 0.000000
1, 	2.237328, 	13.880000,	 2.450000
2, 	2.190216, 	36.129997,	 11.020000
3, 	2.123203, 	54.689999,	 13.710000
4, 	2.024351, 	67.379997,	 14.009999
5, 	1.875314, 	75.119995,	 13.480000
6, 	1.655691, 	79.089996,	 12.270000
7, 	1.374241, 	80.549995,	 11.340000
8, 	1.091768, 	82.049995,	 10.599999
9, 	0.872563, 	83.360001,	 10.389999
10, 	0.724919, 	84.599998,	 10.349999
11, 	0.625852, 	85.759995,	 10.219999
12, 	0.557038, 	86.860001,	 10.259999
13, 	0.506573, 	87.599998,	 10.179999
14, 	0.467254, 	88.419998,	 10.250000
15, 	0.436538, 	89.009995,	 10.280000
16, 	0.411015, 	89.559998,	 10.210000
17, 	0.389699, 	89.889999,	 10.210000
18, 	0.371536, 	90.119995,	 10.179999
19, 	0.356313, 	90.419998,	 10.170000
20, 	0.342705, 	90.669998,	 10.179999
21, 	0.330168, 	91.049995,	 10.179999
22, 	0.319687, 	91.279999,	 10.160000
23, 	0.310028, 	91.479996,	 10.130000
24, 	0.301017, 	91.750000,	 10.130000
25, 	0.293067, 	91.919998,	 10.160000
26, 	0.285362, 	92.149994,	 10.170000
27, 	0.278563, 	92.229996,	 10.139999
28, 	0.271950, 	92.389999,	 10.070000
29, 	0.265949, 	92.529999,	 10.090000


==> data/main/shard/INFIMNIST/backdoor_bulyantrm.txt <==
x,loss,acc,y
0, 	2.272344, 	10.849999,	 82.139999
1, 	2.220248, 	9.840000,	 96.540001
2, 	2.145489, 	11.340000,	 89.000000
3, 	2.029163, 	26.709999,	 70.699997
4, 	1.847384, 	49.599998,	 46.110001
5, 	1.591189, 	63.399998,	 30.459999
6, 	1.298265, 	71.349998,	 21.400000
7, 	1.048282, 	76.360001,	 17.959999
8, 	0.862098, 	79.979996,	 15.620000
9, 	0.738500, 	81.989998,	 14.740000
10, 	0.650137, 	83.599998,	 13.790000
11, 	0.589842, 	84.809998,	 13.589999
12, 	0.543284, 	86.119995,	 13.110000
13, 	0.511889, 	86.419998,	 13.240000
14, 	0.479860, 	87.239998,	 12.790000
15, 	0.456345, 	87.559998,	 12.710000
16, 	0.441382, 	87.779999,	 12.780000
17, 	0.420209, 	88.360001,	 12.370000
18, 	0.410238, 	88.379997,	 12.540000
19, 	0.394798, 	88.889999,	 12.280000
20, 	0.381520, 	89.320000,	 12.030000
21, 	0.370237, 	89.500000,	 12.020000
22, 	0.364367, 	89.759995,	 12.139999
23, 	0.352275, 	89.979996,	 11.849999
24, 	0.344127, 	90.199997,	 11.820000
25, 	0.338598, 	90.339996,	 11.849999
26, 	0.329517, 	90.739998,	 11.730000
27, 	0.320160, 	90.970001,	 11.590000
28, 	0.318236, 	90.879997,	 11.740000
29, 	0.310787, 	91.189995,	 11.599999


==> data/main/shard/INFIMNIST/backdoor_filterL2.txt <==
x,loss,acc,y
0, 	2.260916, 	13.630000,	 1.450000
1, 	2.214899, 	25.279999,	 8.840000
2, 	2.152021, 	47.629997,	 14.990000
3, 	2.058222, 	64.159996,	 17.650000
4, 	1.912890, 	70.549995,	 17.279999
5, 	1.694231, 	75.089996,	 15.129999
6, 	1.401862, 	78.009995,	 13.170000
7, 	1.101112, 	80.650002,	 11.490000
8, 	0.871868, 	82.809998,	 10.870000
9, 	0.722263, 	84.570000,	 10.920000
10, 	0.623231, 	85.729996,	 10.759999
11, 	0.555382, 	86.699997,	 10.830000
12, 	0.506797, 	87.439995,	 11.020000
13, 	0.467623, 	88.309998,	 10.840000
14, 	0.436841, 	88.909996,	 10.740000
15, 	0.411966, 	89.439995,	 10.679999
16, 	0.392744, 	89.829994,	 10.700000
17, 	0.375366, 	90.189995,	 10.740000
18, 	0.360768, 	90.439995,	 10.700000
19, 	0.346774, 	90.860001,	 10.620000
20, 	0.336111, 	90.979996,	 10.599999
21, 	0.324442, 	91.349998,	 10.530000
22, 	0.315716, 	91.430000,	 10.520000
23, 	0.307133, 	91.729996,	 10.500000
24, 	0.301017, 	91.799995,	 10.590000
25, 	0.293409, 	91.989998,	 10.520000
26, 	0.287775, 	92.119995,	 10.530000
27, 	0.281629, 	92.269997,	 10.509999
28, 	0.276509, 	92.369995,	 10.540000
29, 	0.269553, 	92.500000,	 10.490000


==> data/main/shard/INFIMNIST/backdoor_krum.txt <==
x,loss,acc,y
0, 	2.268657, 	20.980000,	 24.359999
1, 	2.233892, 	30.410000,	 24.969999
2, 	2.187384, 	41.930000,	 24.580000
3, 	2.121703, 	48.070000,	 18.910000
4, 	2.019664, 	63.269997,	 16.650000
5, 	1.864185, 	69.119995,	 18.189999
6, 	1.638413, 	75.599998,	 12.710000
7, 	1.355753, 	78.059998,	 11.620000
8, 	1.084691, 	80.290001,	 10.340000
9, 	0.881017, 	81.790001,	 10.500000
10, 	0.739151, 	83.579994,	 10.330000
11, 	0.642023, 	84.930000,	 10.259999
12, 	0.575693, 	86.040001,	 10.090000
13, 	0.525821, 	86.989998,	 10.230000
14, 	0.491693, 	87.610001,	 10.090000
15, 	0.454823, 	88.150002,	 10.190000
16, 	0.430593, 	88.430000,	 10.070000
17, 	0.408873, 	89.259995,	 10.120000
18, 	0.389640, 	89.549995,	 10.120000
19, 	0.374165, 	90.059998,	 10.090000
20, 	0.362329, 	90.290001,	 10.190000
21, 	0.347982, 	90.529999,	 10.320000
22, 	0.335354, 	90.949997,	 10.219999
23, 	0.324896, 	91.180000,	 10.160000
24, 	0.316836, 	91.209999,	 10.240000
25, 	0.308142, 	91.399994,	 10.219999
26, 	0.301779, 	91.599998,	 10.250000
27, 	0.296086, 	91.549995,	 10.259999
28, 	0.288344, 	92.019997,	 10.139999
29, 	0.282166, 	92.049995,	 10.000000


==> data/main/shard/INFIMNIST/backdoor_trimmedmean.txt <==
x,loss,acc,y
0, 	2.276809, 	20.879999,	 0.010000
1, 	2.251715, 	34.410000,	 1.140000
2, 	2.220427, 	48.709999,	 6.050000
3, 	2.177227, 	59.759998,	 9.450000
4, 	2.114925, 	68.979996,	 11.520000
5, 	2.022480, 	73.419998,	 12.910000
6, 	1.882803, 	75.509995,	 13.620000
7, 	1.678879, 	77.159996,	 13.130000
8, 	1.409485, 	78.849998,	 12.139999
9, 	1.127543, 	80.669998,	 11.099999
10, 	0.899937, 	82.769997,	 10.590000
11, 	0.741638, 	84.309998,	 10.330000
12, 	0.634371, 	85.900002,	 10.360000
13, 	0.560455, 	86.809998,	 10.349999
14, 	0.505879, 	87.669998,	 10.320000
15, 	0.465157, 	88.430000,	 10.400000
16, 	0.432356, 	89.070000,	 10.340000
17, 	0.405981, 	89.669998,	 10.320000
18, 	0.384236, 	90.139999,	 10.240000
19, 	0.366317, 	90.610001,	 10.290000
20, 	0.350675, 	90.829994,	 10.270000
21, 	0.337044, 	91.049995,	 10.280000
22, 	0.325593, 	91.309998,	 10.300000
23, 	0.314685, 	91.529999,	 10.270000
24, 	0.305027, 	91.669998,	 10.219999
25, 	0.296319, 	91.889999,	 10.259999
26, 	0.288811, 	91.959999,	 10.300000
27, 	0.281570, 	92.040001,	 10.300000
28, 	0.274780, 	92.269997,	 10.200000
29, 	0.268715, 	92.360001,	 10.259999


==> data/main/shard/INFIMNIST/dba_average.txt <==
x,loss,y
0,	0,	5.118198037
1,	0,	5.809545049
2,	0,	6.601248885
3,	0,	6.456289028
4,	0,	8.597234612
5,	0,	7.883586084
6,	0,	9.199375558
7,	0,	10.62667261
8,	0,	13.3809099
9,	0,	14.51828724
10,	0,	15.8117752
11,	0,	20.04906334
12,	0,	21.37600357
13,	0,	22.65834077
14,	0,	23.62845674
15,	0,	24.28635147
16,	0,	27.47546833
17,	0,	29.35994648
18,	0,	30.96565566
19,	0,	31.81311329
20,	0,	31.95807315
21,	0,	34.23282783
22,	0,	35.76048171
23,	0,	36.65254237
24,	0,	39.37332739
25,	0,	41.64808207
26,	0,	42.77430865
27,	0,	46.39830508
28,	0,	47.54683318
29,	0,	51.20428189

==> data/main/shard/INFIMNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	4.382247993
1,	0,	4.571810883
2,	0,	4.661016949
3,	0,	4.304192685
4,	0,	5.095896521
5,	0,	4.471454059
6,	0,	4.348795718
7,	0,	4.895182872
8,	0,	5.374665477
9,	0,	5.062444246
10,	0,	5.519625335
11,	0,	6.010258698
12,	0,	5.731489741
13,	0,	5.820695807
14,	0,	5.564228368
15,	0,	5.921052632
16,	0,	6.37823372
17,	0,	6.199821588
18,	0,	6.735057984
19,	0,	6.712756467
20,	0,	6.969223907
21,	0,	7.08073149
22,	0,	8.128902765
23,	0,	8.485727029
24,	0,	8.909455843
25,	0,	8.764495986
26,	0,	9.177074041
27,	0,	10.2029438
28,	0,	7.883586084
29,	0,	10.42595897

==> data/main/shard/INFIMNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	5.753791258
1,	0,	7.292595897
2,	0,	9.009812667
3,	0,	9.31088314
4,	0,	13.45896521
5,	0,	13.67082962
6,	0,	18.00847458
7,	0,	21.90008921
8,	0,	26.67261374
9,	0,	28.08876004
10,	0,	30.02899197
11,	0,	34.15477252
12,	0,	36.16190901
13,	0,	38.44781445
14,	0,	39.78590544
15,	0,	42.10526316
16,	0,	46.65477252
17,	0,	52.84344335
18,	0,	57.2925959
19,	0,	62.28813559
20,	0,	65.03122212
21,	0,	70.74041035
22,	0,	73.08206958
23,	0,	74.94424621
24,	0,	77.47546833
25,	0,	79.21498662
26,	0,	81.30017841
27,	0,	83.40767172
28,	0,	84.22167707
29,	0,	86.00579839

==> data/main/shard/INFIMNIST/dba_filterL2.txt <==
x,loss,y
0,	0,	4.371097235
1,	0,	4.426851026
2,	0,	4.159232828
3,	0,	3.724353256
4,	0,	4.192685103
5,	0,	3.724353256
6,	0,	3.345227475
7,	0,	3.657448707
8,	0,	3.82471008
9,	0,	3.412132025
10,	0,	3.37867975
11,	0,	3.601694915
12,	0,	3.523639607
13,	0,	3.557091882
14,	0,	3.244870651
15,	0,	3.033006244
16,	0,	3.133363069
17,	0,	3.077609277
18,	0,	3.412132025
19,	0,	3.289473684
20,	0,	3.233719893
21,	0,	3.233719893
22,	0,	3.278322926
23,	0,	3.557091882
24,	0,	3.545941124
25,	0,	3.345227475
26,	0,	3.56824264
27,	0,	3.724353256
28,	0,	2.977252453
29,	0,	3.523639607

==> data/main/shard/INFIMNIST/dba_krum.txt <==
x,loss,y
0,	0,	3.557091882
1,	0,	6.155218555
2,	0,	4.739072257
3,	0,	4.058876004
4,	0,	4.003122212
5,	0,	3.099910794
6,	0,	2.252453167
7,	0,	3.18911686
8,	0,	2.575825156
9,	0,	2.129794826
10,	0,	2.687332739
11,	0,	3.200267618
12,	0,	1.438447814
13,	0,	4.281891169
14,	0,	1.995985727
15,	0,	2.23015165
16,	0,	1.204281891
17,	0,	1.416146298
18,	0,	2.118644068
19,	0,	1.995985727
20,	0,	2.118644068
21,	0,	1.52765388
22,	0,	2.207850134
23,	0,	1.572256913
24,	0,	2.185548617
25,	0,	1.33809099
26,	0,	1.761819804
27,	0,	1.605709188
28,	0,	1.940231936
29,	0,	1.772970562

==> data/main/shard/INFIMNIST/dba_trimmedmean.txt <==
x,loss,y
0,	0,	4.817127565
1,	0,	5.196253345
2,	0,	5.497323818
3,	0,	5.151650312
4,	0,	6.556645852
5,	0,	5.642283675
6,	0,	6.277876896
7,	0,	6.969223907
8,	0,	8.218108831
9,	0,	8.218108831
10,	0,	8.742194469
11,	0,	10.31445138
12,	0,	10.41480821
13,	0,	10.57091882
14,	0,	10.77163247
15,	0,	11.36262266
16,	0,	13.30285459
17,	0,	13.59277431
18,	0,	15.52185549
19,	0,	17.16101695
20,	0,	16.32471008
21,	0,	19.75914362
22,	0,	21.75512935
23,	0,	21.73282783
24,	0,	23.87377342
25,	0,	24.75468332
26,	0,	25.37912578
27,	0,	26.34924175
28,	0,	25.42372881
29,	0,	27.97725245

==> data/main/shard/INFIMNIST/krum_average.txt <==
x,loss,y
0,      0.894709,       78.224998
1,      0.559022,       85.733330
2,      0.452887,       88.233330
3,      0.394990,       89.616669
4,      0.356450,       90.608330
5,      0.328441,       91.275002
6,      0.305804,       91.924995
7,      0.287496,       92.449997
8,      0.272774,       92.841667
9,      0.260182,       93.116669
10,     0.249860,       93.408333
11,     0.240742,       93.583336
12,     0.232220,       93.783333
13,     0.224523,       94.066666
14,     0.217978,       94.241669
15,     0.211952,       94.433334
16,     0.206473,       94.566666
17,     0.201703,       94.691666
18,     0.197354,       94.799995
19,     0.193288,       94.883331
20,     0.189680,       95.000000
21,     0.186271,       95.058334
22,     0.183308,       95.191666
23,     0.180612,       95.275002
24,     0.177881,       95.333336
25,     0.175550,       95.408333
26,     0.173130,       95.474998
27,     0.170950,       95.541664
28,     0.169106,       95.625000
29,     0.166984,       95.658333

==> data/main/shard/INFIMNIST/krum_bulyankrum.txt <==
x,loss,y
0,      0.928088,       73.991669
1,      0.568324,       84.099998
2,      0.459593,       87.650002
3,      0.400359,       89.358330
4,      0.364031,       90.333336
5,      0.338164,       91.125000
6,      0.317961,       91.599998
7,      0.301493,       92.099998
8,      0.288008,       92.525002
9,      0.276833,       92.875000
10,     0.266714,       93.099998
11,     0.258438,       93.316666
12,     0.251486,       93.566666
13,     0.244804,       93.716667
14,     0.239195,       93.916664
15,     0.233907,       94.033333
16,     0.229149,       94.174995
17,     0.224906,       94.258331
18,     0.221027,       94.349998
19,     0.217372,       94.433334
20,     0.213786,       94.525002
21,     0.210803,       94.616669
22,     0.207804,       94.699997
23,     0.205081,       94.775002
24,     0.202595,       94.824997
25,     0.200287,       94.866669
26,     0.198140,       94.933334
27,     0.195984,       94.974998
28,     0.193805,       95.108330
29,     0.191778,       95.183334

==> data/main/shard/INFIMNIST/krum_bulyantrm.txt <==
x,loss,y
0,      0.808076,       79.391663
1,      0.510485,       86.599998
2,      0.416483,       89.216667
3,      0.366154,       90.258331
4,      0.334124,       91.099998
5,      0.309924,       91.858330
6,      0.291650,       92.349998
7,      0.278096,       92.849998
8,      0.266372,       93.083336
9,      0.256183,       93.349998
10,     0.247553,       93.533333
11,     0.239131,       93.724998
12,     0.232807,       93.833336
13,     0.225665,       93.949997
14,     0.220278,       94.091667
15,     0.214457,       94.266663
16,     0.209822,       94.375000
17,     0.204854,       94.483330
18,     0.200633,       94.616669
19,     0.196801,       94.750000
20,     0.193378,       94.891663
21,     0.190698,       95.058334
22,     0.188006,       95.099998
23,     0.185981,       95.099998
24,     0.183013,       95.258331
25,     0.181331,       95.250000
26,     0.178673,       95.341667
27,     0.177181,       95.383331
28,     0.175084,       95.441666
29,     0.173112,       95.474998

==> data/main/shard/INFIMNIST/krum_filterL2.txt <==
x,loss,y
0,      0.978540,       75.783333
1,      0.631079,       84.108330
2,      0.509667,       87.241669
3,      0.445461,       88.908333
4,      0.403114,       89.816666
5,      0.372719,       90.541664
6,      0.348872,       91.208336
7,      0.329144,       91.641663
8,      0.313328,       92.025002
9,      0.299880,       92.424995
10,     0.288688,       92.775002
11,     0.279096,       92.949997
12,     0.269357,       93.183334
13,     0.261311,       93.366669
14,     0.253873,       93.533333
15,     0.247146,       93.683334
16,     0.241198,       93.858330
17,     0.235896,       93.966667
18,     0.230784,       94.025002
19,     0.226293,       94.125000
20,     0.222054,       94.224998
21,     0.218324,       94.299995
22,     0.214848,       94.375000
23,     0.211365,       94.474998
24,     0.208162,       94.549995
25,     0.205164,       94.591667
26,     0.202483,       94.666664
27,     0.199761,       94.766663
28,     0.197240,       94.799995
29,     0.194921,       94.858330

==> data/main/shard/INFIMNIST/krum_krum.txt <==
x,loss,y
0,      1.239033,       72.983330
1,      0.683060,       83.466667
2,      0.553572,       86.641663
3,      0.494444,       88.049995
4,      0.431273,       89.016663
5,      0.402541,       90.216667
6,      0.377020,       90.708336
7,      0.352153,       91.341667
8,      0.352631,       91.433334
9,      0.330785,       91.741669
10,     0.321283,       92.074997
11,     0.314891,       92.358330
12,     0.311562,       92.308334
13,     0.318415,       92.174995
14,     0.308529,       92.474998
15,     0.296557,       92.666664
16,     0.290031,       92.924995
17,     0.300036,       92.674995
18,     0.283551,       93.199997
19,     0.276040,       93.433334
20,     0.274590,       93.366669
21,     0.268672,       93.566666
22,     0.267443,       93.616669
23,     0.267575,       93.708336
24,     0.265666,       93.724998
25,     0.253847,       93.916664
26,     0.242560,       94.108330
27,     0.239574,       94.150002
28,     0.236473,       94.208336
29,     0.234239,       94.224998

==> data/main/shard/INFIMNIST/krum_trimmedmean.txt <==
x,loss,y
0,      0.936854,       76.241669
1,      0.563757,       85.016663
2,      0.453043,       87.866669
3,      0.394405,       89.449997
4,      0.356369,       90.683334
5,      0.327840,       91.375000
6,      0.306140,       91.783333
7,      0.288873,       92.183334
8,      0.275297,       92.574997
9,      0.263298,       92.924995
10,     0.252801,       93.250000
11,     0.243576,       93.458336
12,     0.235023,       93.674995
13,     0.227711,       93.841667
14,     0.221487,       94.025002
15,     0.215874,       94.183334
16,     0.210858,       94.324997
17,     0.205993,       94.449997
18,     0.201640,       94.566666
19,     0.197916,       94.641663
20,     0.194389,       94.766663
21,     0.191115,       94.875000
22,     0.188090,       94.933334
23,     0.185323,       95.016663
24,     0.182572,       95.091667
25,     0.180164,       95.166664
26,     0.177789,       95.233330
27,     0.175543,       95.324997
28,     0.173648,       95.358330
29,     0.171785,       95.433334

==> data/main/shard/INFIMNIST/modelpoisoning_average.txt <==
x,loss,y
0, 	16.155170, 	80.000000
1, 	17.576073, 	80.000000
2, 	26.557779, 	50.000000
3, 	11.602337, 	70.000000
4, 	9.565881, 	90.000000
5, 	12.994929, 	90.000000
6, 	2.250256, 	100.000000
7, 	20.054863, 	80.000000
8, 	1.350612, 	100.000000
9, 	5.618068, 	100.000000
10, 	0.603271, 	100.000000
11, 	2.585849, 	100.000000
12, 	0.357878, 	100.000000
13, 	0.869297, 	100.000000
14, 	0.269178, 	100.000000
15, 	0.366621, 	100.000000
16, 	0.234331, 	100.000000
17, 	0.240905, 	100.000000
18, 	0.214250, 	100.000000
19, 	0.209549, 	100.000000
20, 	0.201775, 	100.000000
21, 	0.197157, 	100.000000
22, 	0.192535, 	100.000000
23, 	0.188631, 	100.000000
24, 	0.185035, 	100.000000
25, 	0.181842, 	100.000000
26, 	0.178811, 	100.000000
27, 	0.175977, 	100.000000
28, 	0.173349, 	100.000000
29, 	0.170964, 	100.000000

==> data/main/shard/INFIMNIST/modelpoisoning_bulyankrum.txt <==
x,loss,y
0, 	4.925925, 	90.000000
1, 	8.395330, 	80.000000
2, 	15.253717, 	70.000000
3, 	12.055548, 	90.000000
4, 	5.966859, 	100.000000
5, 	3.693266, 	100.000000
6, 	5.407578, 	100.000000
7, 	1.547327, 	100.000000
8, 	1.116929, 	100.000000
9, 	0.851792, 	100.000000
10, 	0.426773, 	100.000000
11, 	0.367852, 	100.000000
12, 	0.289311, 	100.000000
13, 	0.280369, 	100.000000
14, 	0.249411, 	100.000000
15, 	0.241710, 	100.000000
16, 	0.227834, 	100.000000
17, 	0.223050, 	100.000000
18, 	0.213427, 	100.000000
19, 	0.209559, 	100.000000
20, 	0.203695, 	100.000000
21, 	0.199854, 	100.000000
22, 	0.195856, 	100.000000
23, 	0.192328, 	100.000000
24, 	0.189172, 	100.000000
25, 	0.185792, 	100.000000
26, 	0.183149, 	100.000000
27, 	0.180504, 	100.000000
28, 	0.178795, 	100.000000
29, 	0.176474, 	100.000000

==> data/main/shard/INFIMNIST/modelpoisoning_bulyantrm.txt <==
x,loss,y
0, 	42.389371, 	30.000000
1, 	19.840575, 	70.000000
2, 	30.046180, 	60.000000
3, 	24.746376, 	60.000000
4, 	26.743392, 	70.000000
5, 	18.473535, 	80.000000
6, 	12.147038, 	90.000000
7, 	33.585536, 	70.000000
8, 	4.886202, 	100.000000
9, 	7.577088, 	90.000000
10, 	12.213754, 	90.000000
11, 	5.690353, 	90.000000
12, 	33.929026, 	50.000000
13, 	3.031256, 	90.000000
14, 	14.994585, 	60.000000
15, 	2.353353, 	100.000000
16, 	7.205921, 	100.000000
17, 	2.776242, 	90.000000
18, 	14.780709, 	50.000000
19, 	0.802358, 	100.000000
20, 	8.747549, 	80.000000
21, 	0.408042, 	100.000000
22, 	11.443591, 	60.000000
23, 	0.329620, 	100.000000
24, 	1.166196, 	100.000000
25, 	0.265954, 	100.000000
26, 	0.273979, 	100.000000
27, 	0.221168, 	100.000000
28, 	0.220004, 	100.000000
29, 	0.197776, 	100.000000

==> data/main/shard/INFIMNIST/modelpoisoning_filterL2.txt <==
x,loss,y
0, 	0.759277, 	0.000000
1, 	0.496059, 	0.000000
2, 	0.406470, 	0.000000
3, 	0.356511, 	0.000000
4, 	0.324329, 	0.000000
5, 	0.300280, 	0.000000
6, 	0.281128, 	0.000000
7, 	0.264494, 	0.000000
8, 	0.250494, 	0.000000
9, 	0.241047, 	0.000000
10, 	0.231937, 	0.000000
11, 	0.223504, 	0.000000
12, 	0.216329, 	0.000000
13, 	0.210710, 	0.000000
14, 	0.205784, 	0.000000
15, 	0.199995, 	0.000000
16, 	0.194861, 	0.000000
17, 	0.190207, 	0.000000
18, 	0.187440, 	0.000000
19, 	0.182788, 	0.000000
20, 	0.179587, 	0.000000
21, 	0.176672, 	0.000000
22, 	0.174502, 	0.000000
23, 	0.171395, 	0.000000
24, 	0.168941, 	0.000000
25, 	0.166539, 	0.000000
26, 	0.165368, 	0.000000
27, 	0.162321, 	0.000000
28, 	0.160656, 	0.000000
29, 	0.158693, 	0.000000

==> data/main/shard/INFIMNIST/modelpoisoning_krum.txt <==
x,loss,y
0, 	0.818523, 	0.000000
1, 	0.514156, 	0.000000
2, 	0.428603, 	0.000000
3, 	0.375058, 	0.000000
4, 	0.347530, 	0.000000
5, 	0.336600, 	0.000000
6, 	0.308646, 	0.000000
7, 	0.294637, 	0.000000
8, 	0.274484, 	0.000000
9, 	0.268176, 	0.000000
10, 	0.249677, 	0.000000
11, 	0.245375, 	0.000000
12, 	0.246012, 	0.000000
13, 	0.239546, 	0.000000
14, 	0.228799, 	0.000000
15, 	0.226507, 	0.000000
16, 	0.222560, 	0.000000
17, 	0.218745, 	0.000000
18, 	0.218999, 	0.000000
19, 	0.216434, 	0.000000
20, 	0.209413, 	0.000000
21, 	0.204792, 	0.000000
22, 	0.200380, 	0.000000
23, 	0.197928, 	0.000000
24, 	0.198992, 	0.000000
25, 	0.193379, 	0.000000
26, 	0.192812, 	0.000000
27, 	0.192254, 	0.000000
28, 	0.187496, 	0.000000
29, 	0.185869, 	0.000000

==> data/main/shard/INFIMNIST/modelpoisoning_trimmedmean.txt <==
x,loss,y
0, 	11.519205, 	60.000000
1, 	20.866444, 	60.000000
2, 	29.119406, 	40.000000
3, 	8.116455, 	90.000000
4, 	6.629617, 	90.000000
5, 	10.169005, 	90.000000
6, 	5.762125, 	90.000000
7, 	4.411366, 	100.000000
8, 	1.746260, 	100.000000
9, 	6.470522, 	100.000000
10, 	0.504770, 	100.000000
11, 	2.936609, 	100.000000
12, 	0.302148, 	100.000000
13, 	1.993789, 	100.000000
14, 	0.253950, 	100.000000
15, 	1.220520, 	100.000000
16, 	0.225199, 	100.000000
17, 	0.431080, 	100.000000
18, 	0.200819, 	100.000000
19, 	0.219408, 	100.000000
20, 	0.181586, 	100.000000
21, 	0.181862, 	100.000000
22, 	0.170209, 	100.000000
23, 	0.167186, 	100.000000
24, 	0.161824, 	100.000000
25, 	0.158556, 	100.000000
26, 	0.154976, 	100.000000
27, 	0.152028, 	100.000000
28, 	0.149417, 	100.000000
29, 	0.146950, 	100.000000

==> data/main/shard/INFIMNIST/noattack_average.txt <==
x,loss,y
0,      0.771400,       79.458336
1,      0.527627,       85.875000
2,      0.439634,       88.441666
3,      0.389287,       89.816666
4,      0.355655,       90.750000
5,      0.330615,       91.558334
6,      0.310888,       92.049995
7,      0.294981,       92.358330
8,      0.281411,       92.733330
9,      0.269950,       93.041664
10,     0.259773,       93.183334
11,     0.250883,       93.383331
12,     0.243197,       93.616669
13,     0.236169,       93.816666
14,     0.229877,       93.949997
15,     0.223999,       94.066666
16,     0.218553,       94.216667
17,     0.213827,       94.366669
18,     0.209075,       94.474998
19,     0.204912,       94.516663
20,     0.201185,       94.683334
21,     0.197411,       94.741669
22,     0.193973,       94.858330
23,     0.190873,       94.958336
24,     0.187839,       95.041664
25,     0.185293,       95.141663
26,     0.182600,       95.216667
27,     0.180293,       95.291664
28,     0.178019,       95.324997
29,     0.175852,       95.408333

==> data/main/shard/INFIMNIST/noattack_bulyankrum.txt <==
x,loss,y
0,      0.769700,       78.258331
1,      0.472082,       86.991669
2,      0.387727,       89.608330
3,      0.342450,       91.108330
4,      0.312195,       91.824997
5,      0.290324,       92.333336
6,      0.273562,       92.941666
7,      0.259447,       93.224998
8,      0.248015,       93.491669
9,      0.237970,       93.824997
10,     0.229121,       94.083336
11,     0.222434,       94.308334
12,     0.215388,       94.474998
13,     0.209978,       94.683334
14,     0.204747,       94.808334
15,     0.199890,       94.966667
16,     0.195381,       95.049995
17,     0.191340,       95.116669
18,     0.187335,       95.224998
19,     0.184013,       95.349998
20,     0.180573,       95.400002
21,     0.177699,       95.500000
22,     0.175289,       95.566666
23,     0.172382,       95.674995
24,     0.170206,       95.750000
25,     0.168079,       95.824997
26,     0.166267,       95.875000
27,     0.164080,       95.908333
28,     0.162022,       95.958336
29,     0.160161,       96.025002

==> data/main/shard/INFIMNIST/noattack_bulyantrm.txt <==
x,loss,y
0,      0.813493,       77.641663
1,      0.533511,       85.616669
2,      0.440386,       88.400002
3,      0.387512,       89.799995
4,      0.352061,       90.783333
5,      0.326262,       91.433334
6,      0.305134,       91.966667
7,      0.288112,       92.375000
8,      0.274767,       92.633331
9,      0.262767,       93.016663
10,     0.252269,       93.258331
11,     0.243457,       93.516663
12,     0.235394,       93.741669
13,     0.228334,       93.941666
14,     0.221830,       94.108330
15,     0.215076,       94.266663
16,     0.210031,       94.424995
17,     0.205155,       94.583336
18,     0.200537,       94.808334
19,     0.196683,       94.900002
20,     0.192855,       95.058334
21,     0.188760,       95.108330
22,     0.185478,       95.224998
23,     0.182835,       95.283333
24,     0.179774,       95.383331
25,     0.176763,       95.508331
26,     0.174550,       95.574997
27,     0.172366,       95.641663
28,     0.170220,       95.716667
29,     0.167936,       95.791664

==> data/main/shard/INFIMNIST/noattack_filterL2.txt <==
x,loss,y
0,      0.768987,       79.258331
1,      0.495248,       86.949997
2,      0.412347,       89.125000
3,      0.365769,       90.516663
4,      0.334330,       91.516663
5,      0.311067,       92.125000
6,      0.292368,       92.566666
7,      0.277928,       92.941666
8,      0.265683,       93.216667
9,      0.255300,       93.483330
10,     0.246419,       93.699997
11,     0.239085,       93.891663
12,     0.232398,       94.125000
13,     0.226480,       94.316666
14,     0.220978,       94.466667
15,     0.216362,       94.541664
16,     0.211844,       94.633331
17,     0.207905,       94.699997
18,     0.203946,       94.741669
19,     0.200547,       94.866669
20,     0.197548,       94.916664
21,     0.194126,       95.000000
22,     0.191396,       95.091667
23,     0.188725,       95.150002
24,     0.186122,       95.191666
25,     0.183775,       95.258331
26,     0.181519,       95.349998
27,     0.179583,       95.408333
28,     0.177473,       95.449997
29,     0.175591,       95.508331

==> data/main/shard/INFIMNIST/noattack_krum.txt <==
x,loss,y
0,      0.839863,       77.466667
1,      0.534713,       85.741669
2,      0.441536,       88.108330
3,      0.383431,       89.716667
4,      0.351426,       90.891663
5,      0.330813,       91.258331
6,      0.302811,       91.983330
7,      0.294003,       92.233330
8,      0.293935,       92.525002
9,      0.275164,       92.608330
10,     0.269319,       92.858330
11,     0.261708,       93.008331
12,     0.248929,       93.500000
13,     0.242825,       93.616669
14,     0.245259,       93.616669
15,     0.234623,       93.875000
16,     0.229702,       94.058334
17,     0.237568,       93.924995
18,     0.221798,       94.333336
19,     0.214977,       94.383331
20,     0.210442,       94.525002
21,     0.212571,       94.474998
22,     0.209918,       94.500000
23,     0.203536,       94.616669
24,     0.201594,       94.691666
25,     0.201018,       94.666664
26,     0.195294,       94.941666
27,     0.190065,       95.091667
28,     0.193504,       95.116669
29,     0.193160,       95.025002

==> data/main/shard/INFIMNIST/noattack_trimmedmean.txt <==
x,loss,y
0,      0.775877,       78.974998
1,      0.500291,       86.866669
2,      0.412119,       89.166664
3,      0.361566,       90.400002
4,      0.327891,       91.216667
5,      0.303431,       91.833336
6,      0.283909,       92.283333
7,      0.268093,       92.691666
8,      0.255270,       93.108330
9,      0.244272,       93.375000
10,     0.235029,       93.558334
11,     0.227127,       93.808334
12,     0.220287,       94.016663
13,     0.214082,       94.174995
14,     0.208295,       94.324997
15,     0.203606,       94.525002
16,     0.199238,       94.658333
17,     0.194718,       94.766663
18,     0.191330,       94.891663
19,     0.187369,       94.974998
20,     0.184472,       95.041664
21,     0.181622,       95.099998
22,     0.178546,       95.199997
23,     0.175792,       95.275002
24,     0.173126,       95.400002
25,     0.170689,       95.516663
26,     0.168498,       95.616669
27,     0.166624,       95.658333
28,     0.164702,       95.708336
29,     0.162782,       95.775002

==> data/main/shard/INFIMNIST/trimmedmean_average.txt <==
x,loss,y
0, 	3.937326, 	37.766666
1, 	3.296776, 	44.116665
2, 	3.472855, 	45.316666
3, 	3.932415, 	44.774998
4, 	4.257289, 	44.866665
5, 	4.833510, 	43.416668
6, 	5.284649, 	42.924999
7, 	5.583460, 	43.291668
8, 	5.953516, 	43.349998
9, 	6.415205, 	43.258331
10, 	6.727062, 	43.666668
11, 	7.549810, 	42.299999
12, 	7.372899, 	43.983334
13, 	8.202487, 	42.916668
14, 	7.992442, 	44.750000
15, 	7.864340, 	45.833332
16, 	7.807504, 	46.641666
17, 	8.386207, 	45.983334
18, 	9.158085, 	44.991665
19, 	8.014188, 	48.125000
20, 	8.627117, 	47.008331
21, 	7.949755, 	50.075001
22, 	8.338871, 	49.591667
23, 	8.027700, 	50.450001
24, 	8.594201, 	49.766666
25, 	7.994211, 	51.500000
26, 	8.570268, 	51.024998
27, 	8.127722, 	52.641666
28, 	8.031303, 	53.849998
29, 	8.126256, 	53.883331

==> data/main/shard/INFIMNIST/trimmedmean_bulyankrum.txt <==
x,loss,y
0, 	1.410882, 	66.841667
1, 	0.984915, 	75.750000
2, 	1.291708, 	70.841667
3, 	1.972516, 	61.966667
4, 	1.330951, 	71.266663
5, 	1.609345, 	68.091667
6, 	1.311528, 	72.824997
7, 	1.272020, 	74.324997
8, 	1.139611, 	76.791664
9, 	1.236662, 	75.516663
10, 	2.486751, 	61.966667
11, 	1.476018, 	73.191666
12, 	1.928736, 	68.283333
13, 	2.069698, 	67.591667
14, 	1.117180, 	78.516663
15, 	1.021694, 	79.799995
16, 	1.969909, 	69.875000
17, 	3.449463, 	59.575001
18, 	2.436800, 	66.991669
19, 	2.368850, 	67.866669
20, 	2.364176, 	68.375000
21, 	2.461864, 	67.974998
22, 	2.497373, 	68.041664
23, 	2.527381, 	67.916664
24, 	4.167934, 	58.766666
25, 	2.646345, 	67.949997
26, 	1.630287, 	75.758331
27, 	2.445257, 	70.224998
28, 	2.627061, 	69.300003
29, 	1.637003, 	76.508331

==> data/main/shard/INFIMNIST/trimmedmean_bulyantrm.txt <==
x,loss,y
0, 	8.053542, 	22.758333
1, 	7.935044, 	24.199999
2, 	8.792017, 	23.600000
3, 	10.081159, 	22.866667
4, 	18.201986, 	14.566667
5, 	11.394439, 	22.616667
6, 	10.466355, 	25.591667
7, 	11.571944, 	24.283333
8, 	11.373670, 	24.941666
9, 	13.236483, 	22.400000
10, 	13.946578, 	21.750000
11, 	14.062068, 	21.983334
12, 	13.642248, 	24.158333
13, 	15.939051, 	21.299999
14, 	12.827519, 	27.533333
15, 	15.231168, 	24.966667
16, 	13.010568, 	28.916666
17, 	15.472647, 	25.758333
18, 	15.371830, 	26.658333
19, 	14.266710, 	28.891666
20, 	14.487304, 	29.525000
21, 	15.462282, 	29.166666
22, 	14.082277, 	31.458332
23, 	16.320282, 	29.799999
24, 	18.448917, 	27.358334
25, 	13.588379, 	33.433334
26, 	15.272465, 	32.325001
27, 	14.665010, 	34.875000
28, 	13.327120, 	37.774998
29, 	29.021764, 	25.408333

==> data/main/shard/INFIMNIST/trimmedmean_filterL2.txt <==
x,loss,y
0, 	0.876125, 	74.775002
1, 	0.513030, 	85.683334
2, 	0.416001, 	88.750000
3, 	0.361192, 	90.174995
4, 	0.330223, 	91.058334
5, 	0.307128, 	91.658333
6, 	0.290907, 	92.150002
7, 	0.276026, 	92.599998
8, 	0.264448, 	92.991669
9, 	0.255284, 	93.224998
10, 	0.247068, 	93.466667
11, 	0.240211, 	93.616669
12, 	0.234355, 	93.858330
13, 	0.226027, 	94.141663
14, 	0.221318, 	94.224998
15, 	0.216933, 	94.358330
16, 	0.212819, 	94.458336
17, 	0.208871, 	94.574997
18, 	0.205506, 	94.741669
19, 	0.200872, 	94.750000
20, 	0.198210, 	94.866669
21, 	0.195570, 	94.933334
22, 	0.192637, 	95.016663
23, 	0.190428, 	95.033333
24, 	0.187741, 	95.116669
25, 	0.185996, 	95.183334
26, 	0.184139, 	95.333336
27, 	0.181987, 	95.333336
28, 	0.179008, 	95.366669
29, 	0.177201, 	95.383331

==> data/main/shard/INFIMNIST/trimmedmean_krum.txt <==
x,loss,y
0, 	0.809605, 	79.324997
1, 	0.535270, 	86.041664
2, 	0.452951, 	88.166664
3, 	0.391790, 	89.574997
4, 	0.359146, 	90.666664
5, 	0.339860, 	91.250000
6, 	0.318353, 	91.708336
7, 	0.304634, 	92.074997
8, 	0.293526, 	92.299995
9, 	0.280406, 	92.766663
10, 	0.279546, 	92.658333
11, 	0.264865, 	93.191666
12, 	0.254302, 	93.366669
13, 	0.248101, 	93.541664
14, 	0.241744, 	93.666664
15, 	0.233084, 	94.108330
16, 	0.227552, 	94.133331
17, 	0.224044, 	94.233330
18, 	0.218504, 	94.308334
19, 	0.215829, 	94.508331
20, 	0.209594, 	94.608330
21, 	0.210545, 	94.583336
22, 	0.207429, 	94.666664
23, 	0.200253, 	94.783333
24, 	0.203868, 	94.858330
25, 	0.203203, 	94.791664
26, 	0.201578, 	94.949997
27, 	0.198189, 	95.008331
28, 	0.196450, 	94.958336
29, 	0.192964, 	95.158333

==> data/main/shard/INFIMNIST/trimmedmean_trimmedmean.txt <==
x,loss,y
0, 	2.622447, 	48.549999
1, 	2.205884, 	53.908333
2, 	2.320172, 	53.441666
3, 	2.518956, 	52.849998
4, 	2.098186, 	58.849998
5, 	1.556456, 	67.358330
6, 	2.863900, 	54.591667
7, 	3.490151, 	51.383331
8, 	5.479420, 	41.716667
9, 	4.195734, 	49.166668
10, 	3.010920, 	58.433334
11, 	2.902884, 	60.608334
12, 	6.856509, 	40.700001
13, 	3.342044, 	59.008331
14, 	3.447254, 	59.524998
15, 	3.080585, 	62.491665
16, 	3.434924, 	60.816666
17, 	8.386606, 	40.441666
18, 	5.251901, 	52.125000
19, 	3.432712, 	62.308334
20, 	3.397883, 	63.366665
21, 	5.039148, 	56.008331
22, 	3.094037, 	65.974998
23, 	3.161435, 	66.191666
24, 	4.881908, 	58.274998
25, 	7.782690, 	48.566666
26, 	7.396597, 	49.549999
27, 	7.130162, 	51.083332
28, 	7.226049, 	51.033333
29, 	1.552052, 	77.933334

==> data/main/shard/fashionMNIST/backdoor_average.txt <==
x,loss,acc,y
0, 	2.301890, 	10.020000,	 0.000000
1, 	2.298961, 	10.259999,	 0.000000
2, 	2.296330, 	11.040000,	 0.000000
3, 	2.293746, 	12.389999,	 0.110000
4, 	2.291117, 	15.030000,	 11.389999
5, 	2.288350, 	16.190001,	 51.889999
6, 	2.285385, 	10.780000,	 88.879997
7, 	2.282223, 	9.910000,	 98.449997
8, 	2.278870, 	10.000000,	 99.889999
9, 	2.275402, 	10.000000,	 100.000000
10, 	2.271831, 	10.000000,	 100.000000
11, 	2.267734, 	10.000000,	 100.000000
12, 	2.262546, 	10.000000,	 100.000000
13, 	2.255260, 	10.000000,	 100.000000
14, 	2.244977, 	10.000000,	 100.000000
15, 	2.230857, 	10.000000,	 100.000000
16, 	2.212730, 	10.000000,	 100.000000
17, 	2.190174, 	10.000000,	 100.000000
18, 	2.162794, 	11.179999,	 98.099998
19, 	2.129684, 	16.309999,	 89.589996
20, 	2.089932, 	19.039999,	 83.000000
21, 	2.042416, 	19.820000,	 76.519997
22, 	1.985970, 	21.680000,	 70.250000
23, 	1.919584, 	25.820000,	 65.720001
24, 	1.844013, 	34.410000,	 62.430000
25, 	1.760108, 	39.950001,	 58.879997
26, 	1.672526, 	42.820000,	 53.849998
27, 	1.585500, 	44.509998,	 48.299999
28, 	1.502308, 	46.129997,	 44.539997
29, 	1.425549, 	47.629997,	 41.379997


==> data/main/shard/fashionMNIST/backdoor_bulyankrum.txt <==
x,loss,acc,y
0, 	2.303088, 	10.240000,	 5.370000
1, 	2.300838, 	10.650000,	 39.059998
2, 	2.298518, 	9.650000,	 85.229996
3, 	2.296084, 	9.730000,	 97.220001
4, 	2.293648, 	9.910000,	 99.599998
5, 	2.291221, 	10.000000,	 99.959999
6, 	2.288842, 	10.000000,	 100.000000
7, 	2.286103, 	10.000000,	 100.000000
8, 	2.283379, 	10.000000,	 100.000000
9, 	2.280202, 	10.000000,	 100.000000
10, 	2.277100, 	10.000000,	 100.000000
11, 	2.273651, 	10.000000,	 100.000000
12, 	2.269726, 	10.000000,	 100.000000
13, 	2.265024, 	10.000000,	 100.000000
14, 	2.259172, 	10.000000,	 100.000000
15, 	2.249657, 	10.000000,	 100.000000
16, 	2.241533, 	10.000000,	 100.000000
17, 	2.231145, 	10.000000,	 100.000000
18, 	2.217930, 	10.000000,	 100.000000
19, 	2.199041, 	10.000000,	 100.000000
20, 	2.178764, 	10.000000,	 100.000000
21, 	2.153936, 	10.040000,	 99.909996
22, 	2.122074, 	14.950000,	 89.029999
23, 	2.088967, 	18.590000,	 78.449997
24, 	2.039212, 	27.799999,	 65.180000
25, 	1.988520, 	31.199999,	 63.489998
26, 	1.918433, 	44.230000,	 41.439999
27, 	1.848304, 	42.059998,	 51.349998
28, 	1.758103, 	52.000000,	 27.599998
29, 	1.676170, 	47.059998,	 39.389999


==> data/main/shard/fashionMNIST/backdoor_bulyantrm.txt <==
x,loss,acc,y
0, 	2.299950, 	11.799999,	 67.750000
1, 	2.293667, 	10.000000,	 100.000000
2, 	2.288755, 	10.000000,	 100.000000
3, 	2.284775, 	10.000000,	 100.000000
4, 	2.281467, 	10.000000,	 100.000000
5, 	2.276753, 	10.000000,	 100.000000
6, 	2.267706, 	10.000000,	 100.000000
7, 	2.254575, 	10.000000,	 100.000000
8, 	2.236739, 	10.000000,	 100.000000
9, 	2.215399, 	10.000000,	 100.000000
10, 	2.187952, 	10.000000,	 100.000000
11, 	2.157109, 	10.030000,	 99.649994
12, 	2.119196, 	12.639999,	 94.959999
13, 	2.066563, 	24.500000,	 73.000000
14, 	2.008916, 	29.920000,	 66.089996
15, 	1.941502, 	32.389999,	 63.519997
16, 	1.866544, 	33.709999,	 61.879997
17, 	1.775664, 	35.320000,	 59.410000
18, 	1.684713, 	38.189999,	 57.379997
19, 	1.592827, 	42.119999,	 52.459999
20, 	1.512418, 	44.070000,	 49.079998
21, 	1.446688, 	44.899998,	 47.559998
22, 	1.359799, 	47.719997,	 37.119999
23, 	1.295639, 	49.049999,	 32.290001
24, 	1.247780, 	49.989998,	 30.679998
25, 	1.206576, 	51.309998,	 29.299999
26, 	1.166354, 	53.309998,	 26.539999
27, 	1.133198, 	54.579998,	 25.219999
28, 	1.109431, 	55.489998,	 24.769999
29, 	1.082100, 	57.020000,	 23.459999


==> data/main/shard/fashionMNIST/backdoor_filterL2.txt <==
x,loss,acc,y
0, 	2.292163, 	11.660000,	 0.000000
1, 	2.287179, 	16.480000,	 0.000000
2, 	2.281645, 	22.100000,	 18.770000
3, 	2.275776, 	14.530000,	 59.689999
4, 	2.269445, 	10.700000,	 84.779999
5, 	2.262351, 	10.099999,	 94.159996
6, 	2.254410, 	9.900000,	 97.970001
7, 	2.245301, 	9.940000,	 99.189995
8, 	2.234552, 	10.000000,	 99.649994
9, 	2.221486, 	10.000000,	 99.779999
10, 	2.203826, 	10.000000,	 99.669998
11, 	2.183397, 	10.020000,	 99.290001
12, 	2.158288, 	10.160000,	 97.839996
13, 	2.127523, 	11.480000,	 93.739998
14, 	2.089072, 	17.549999,	 80.250000
15, 	2.041737, 	25.359999,	 67.669998
16, 	1.984358, 	32.680000,	 59.719997
17, 	1.914725, 	43.730000,	 50.610001
18, 	1.831613, 	51.029999,	 36.980000
19, 	1.741365, 	53.419998,	 31.449999
20, 	1.645785, 	54.930000,	 27.150000
21, 	1.547968, 	57.969997,	 21.059999
22, 	1.459321, 	57.919998,	 21.059999
23, 	1.378039, 	58.559998,	 19.709999
24, 	1.303847, 	59.910000,	 17.080000
25, 	1.245604, 	59.699997,	 17.750000
26, 	1.190651, 	60.769997,	 15.870000
27, 	1.148465, 	61.209999,	 15.740000
28, 	1.111718, 	61.549999,	 15.349999
29, 	1.078349, 	62.119999,	 14.410000


==> data/main/shard/fashionMNIST/backdoor_krum.txt <==
x,loss,acc,y
0, 	2.301783, 	11.740000,	 0.000000
1, 	2.299067, 	13.980000,	 0.000000
2, 	2.296313, 	17.570000,	 0.000000
3, 	2.293466, 	19.279999,	 0.000000
4, 	2.290535, 	22.400000,	 0.000000
5, 	2.287419, 	24.090000,	 0.000000
6, 	2.284206, 	24.680000,	 0.000000
7, 	2.280717, 	24.680000,	 0.000000
8, 	2.276821, 	25.000000,	 0.000000
9, 	2.272569, 	25.379999,	 0.000000
10, 	2.267862, 	26.689999,	 0.000000
11, 	2.262492, 	26.910000,	 0.000000
12, 	2.256375, 	25.519999,	 0.000000
13, 	2.249548, 	25.849998,	 0.000000
14, 	2.241778, 	26.439999,	 0.000000
15, 	2.232806, 	27.099998,	 0.000000
16, 	2.222446, 	29.189999,	 0.000000
17, 	2.210525, 	31.619999,	 0.000000
18, 	2.196306, 	36.230000,	 0.000000
19, 	2.179601, 	38.369999,	 0.070000
20, 	2.159879, 	37.639999,	 0.210000
21, 	2.136298, 	39.369999,	 1.120000
22, 	2.107974, 	44.840000,	 3.070000
23, 	2.074385, 	46.680000,	 2.560000
24, 	2.033379, 	52.099998,	 8.320000
25, 	1.983836, 	52.639999,	 12.500000
26, 	1.923954, 	54.639999,	 11.520000
27, 	1.853353, 	55.689999,	 14.210000
28, 	1.773282, 	57.090000,	 9.679999
29, 	1.687953, 	57.559998,	 10.840000


==> data/main/shard/fashionMNIST/backdoor_trimmedmean.txt <==
x,loss,acc,y
0, 	2.298921, 	10.000000,	 0.000000
1, 	2.296216, 	10.000000,	 0.000000
2, 	2.293404, 	10.009999,	 0.000000
3, 	2.290478, 	13.670000,	 15.190000
4, 	2.287421, 	16.799999,	 77.430000
5, 	2.284116, 	13.389999,	 93.259995
6, 	2.280681, 	10.080000,	 99.799995
7, 	2.277373, 	10.000000,	 100.000000
8, 	2.273580, 	10.000000,	 100.000000
9, 	2.268747, 	10.000000,	 100.000000
10, 	2.263155, 	10.000000,	 100.000000
11, 	2.257302, 	10.000000,	 100.000000
12, 	2.249784, 	10.000000,	 100.000000
13, 	2.240208, 	10.000000,	 100.000000
14, 	2.226225, 	10.000000,	 100.000000
15, 	2.212844, 	10.000000,	 100.000000
16, 	2.190406, 	10.000000,	 100.000000
17, 	2.164281, 	10.460000,	 99.139999
18, 	2.133765, 	14.650000,	 91.899994
19, 	2.099473, 	17.129999,	 86.459999
20, 	2.053369, 	20.779999,	 73.750000
21, 	2.002189, 	23.709999,	 66.959999
22, 	1.936782, 	29.840000,	 60.189999
23, 	1.859816, 	39.469997,	 51.520000
24, 	1.780265, 	42.239998,	 49.529999
25, 	1.693191, 	45.879997,	 42.799999
26, 	1.604782, 	48.869999,	 37.779999
27, 	1.529311, 	46.549999,	 42.070000
28, 	1.444947, 	51.000000,	 34.290001
29, 	1.372668, 	53.279999,	 30.949999


==> data/main/shard/fashionMNIST/dba_average.txt <==
x,loss,y
0,	0,	11.33333333
1,	0,	4.922222222
2,	0,	7.877777778
3,	0,	6.177777778
4,	0,	16.75555556
5,	0,	17.04444444
6,	0,	40.08888889
7,	0,	50.94444444
8,	0,	61.83333333
9,	0,	62.73333333
10,	0,	72.01111111
11,	0,	75.46666667
12,	0,	78.07777778
13,	0,	78.95555556
14,	0,	81.41111111
15,	0,	80.63333333
16,	0,	82.71111111
17,	0,	82.51111111
18,	0,	80.83333333
19,	0,	83.54444444
20,	0,	83.14444444
21,	0,	84.64444444
22,	0,	83.43333333
23,	0,	85.76666667
24,	0,	84.4
25,	0,	86.12222222
26,	0,	84.63333333
27,	0,	87.18888889
28,	0,	84.5
29,	0,	86.94444444

==> data/main/shard/fashionMNIST/dba_bulyankrum.txt <==
x,loss,y
0,	0,	4.966666667
1,	0,	4.377777778
2,	0,	3.966666667
3,	0,	3.955555556
4,	0,	4.1
5,	0,	3.588888889
6,	0,	3.588888889
7,	0,	3.777777778
8,	0,	4.322222222
9,	0,	4.377777778
10,	0,	4.633333333
11,	0,	5.277777778
12,	0,	6.066666667
13,	0,	7.166666667
14,	0,	10.4
15,	0,	13.75555556
16,	0,	18.91111111
17,	0,	28.46666667
18,	0,	32.24444444
19,	0,	48.42222222
20,	0,	48.6
21,	0,	55.84444444
22,	0,	55.65555556
23,	0,	60.87777778
24,	0,	61.62222222
25,	0,	66.63333333
26,	0,	66.82222222
27,	0,	70.41111111
28,	0,	69.83333333
29,	0,	72.22222222

==> data/main/shard/fashionMNIST/dba_bulyantrm.txt <==
x,loss,y
0,	0,	20.16666667
1,	0,	6.622222222
2,	0,	24.71111111
3,	0,	13.35555556
4,	0,	66.44444444
5,	0,	58.61111111
6,	0,	79.34444444
7,	0,	73.21111111
8,	0,	86.54444444
9,	0,	80.63333333
10,	0,	85.08888889
11,	0,	83.32222222
12,	0,	87.23333333
13,	0,	84.18888889
14,	0,	86.72222222
15,	0,	84.66666667
16,	0,	86.86666667
17,	0,	86.48888889
18,	0,	87.54444444
19,	0,	85.62222222
20,	0,	88.87777778
21,	0,	87.67777778
22,	0,	87.27777778
23,	0,	90.8
24,	0,	85.78888889
25,	0,	90.96666667
26,	0,	86.03333333
27,	0,	91.97777778
28,	0,	85.73333333
29,	0,	91.8

==> data/main/shard/fashionMNIST/dba_filterL2.txt <==
x,loss,y
0,	0,	2.944444444
1,	0,	3.555555556
2,	0,	2.822222222
3,	0,	2.977777778
4,	0,	2.9
5,	0,	2.511111111
6,	0,	2.766666667
7,	0,	2.577777778
8,	0,	3.144444444
9,	0,	2.833333333
10,	0,	2.8
11,	0,	3.722222222
12,	0,	2.366666667
13,	0,	3.1
14,	0,	2.766666667
15,	0,	2.555555556
16,	0,	3.222222222
17,	0,	2.877777778
18,	0,	2.811111111
19,	0,	2.466666667
20,	0,	2.888888889
21,	0,	2.4
22,	0,	2.911111111
23,	0,	2.722222222
24,	0,	2.788888889
25,	0,	2.777777778
26,	0,	2.822222222
27,	0,	2.822222222
28,	0,	3.2
29,	0,	2.777777778

==> data/main/shard/fashionMNIST/dba_krum.txt <==
x,loss,y
0,	0,	1.655555556
1,	0,	2.755555556
2,	0,	3.444444444
3,	0,	3.477777778
4,	0,	3.922222222
5,	0,	2.988888889
6,	0,	3.488888889
7,	0,	2.6
8,	0,	1.788888889
9,	0,	2.877777778
10,	0,	2.744444444
11,	0,	2.944444444
12,	0,	2.2
13,	0,	3.322222222
14,	0,	3.5
15,	0,	3.611111111
16,	0,	3.777777778
17,	0,	2.488888889
18,	0,	3.111111111
19,	0,	2.677777778
20,	0,	3.822222222
21,	0,	2.322222222
22,	0,	3.011111111
23,	0,	2.222222222
24,	0,	4.288888889
25,	0,	3.033333333
26,	0,	3.077777778
27,	0,	2.544444444
28,	0,	3.522222222
29,	0,	3.033333333

==> data/main/shard/fashionMNIST/dba_trimmedmean.txt <==
x,loss,y
0,	0,	7.133333333
1,	0,	4.333333333
2,	0,	4.844444444
3,	0,	4.455555556
4,	0,	4.944444444
5,	0,	4.744444444
6,	0,	5.9
7,	0,	8.655555556
8,	0,	15.51111111
9,	0,	27.13333333
10,	0,	41.47777778
11,	0,	51.98888889
12,	0,	56.65555556
13,	0,	66.34444444
14,	0,	65.07777778
15,	0,	72.88888889
16,	0,	72.22222222
17,	0,	76.58888889
18,	0,	74.64444444
19,	0,	78.55555556
20,	0,	77.01111111
21,	0,	79.06666667
22,	0,	78.84444444
23,	0,	80.26666667
24,	0,	79.73333333
25,	0,	80.55555556
26,	0,	80.28888889
27,	0,	81.66666667
28,	0,	80.7
29,	0,	81.77777778

==> data/main/shard/fashionMNIST/krum_average.txt <==
x,loss,y
0,      2.081012,       53.399998
1,      1.013588,       65.040001
2,      0.832489,       69.759995
3,      0.759405,       72.610001
4,      0.717157,       73.860001
5,      0.688875,       74.669998
6,      0.669482,       75.129997
7,      0.651110,       76.040001
8,      0.635720,       76.589996
9,      0.620930,       77.129997
10,     0.607024,       77.709999
11,     0.594897,       77.970001
12,     0.583425,       78.430000
13,     0.572596,       78.959999
14,     0.562489,       79.329994
15,     0.553222,       79.689995
16,     0.543347,       80.119995
17,     0.535158,       80.470001
18,     0.527457,       80.739998
19,     0.519112,       81.089996
20,     0.511050,       81.369995
21,     0.504706,       81.559998
22,     0.497975,       81.869995
23,     0.492663,       81.919998
24,     0.485642,       82.220001
25,     0.479987,       82.430000
26,     0.473626,       82.849998
27,     0.468780,       82.959999
28,     0.463755,       83.220001
29,     0.458991,       83.349998

==> data/main/shard/fashionMNIST/krum_bulyankrum.txt <==
x,loss,y
0,      2.195789,       41.489998
1,      1.065643,       63.480000
2,      0.850584,       68.250000
3,      0.773590,       71.599998
4,      0.723831,       73.439995
5,      0.692547,       74.769997
6,      0.670696,       75.119995
7,      0.651608,       75.729996
8,      0.636125,       76.159996
9,      0.622417,       76.889999
10,     0.610328,       77.119995
11,     0.597099,       77.570000
12,     0.585440,       78.129997
13,     0.574409,       78.689995
14,     0.566432,       78.860001
15,     0.555929,       79.180000
16,     0.546969,       79.500000
17,     0.538201,       79.930000
18,     0.530051,       80.189995
19,     0.522905,       80.629997
20,     0.515910,       81.019997
21,     0.509436,       81.290001
22,     0.502189,       81.639999
23,     0.495691,       81.879997
24,     0.489802,       82.259995
25,     0.485047,       82.470001
26,     0.479672,       82.799995
27,     0.474781,       82.879997
28,     0.469846,       83.139999
29,     0.464529,       83.349998

==> data/main/shard/fashionMNIST/krum_bulyantrm.txt <==
x,loss,y
0,      1.920344,       57.649998
1,      0.967845,       65.879997
2,      0.821503,       69.589996
3,      0.752048,       72.619995
4,      0.711445,       73.750000
5,      0.683588,       74.619995
6,      0.663969,       75.769997
7,      0.645847,       76.529999
8,      0.630429,       76.909996
9,      0.615460,       77.309998
10,     0.602902,       77.699997
11,     0.590986,       77.919998
12,     0.579980,       78.330002
13,     0.569970,       78.489998
14,     0.559126,       79.139999
15,     0.549569,       79.680000
16,     0.540886,       80.009995
17,     0.530921,       80.269997
18,     0.524395,       80.400002
19,     0.515737,       80.970001
20,     0.507982,       81.259995
21,     0.501391,       81.519997
22,     0.493969,       81.680000
23,     0.486381,       81.989998
24,     0.480128,       82.329994
25,     0.475530,       82.579994
26,     0.468714,       82.779999
27,     0.462903,       83.009995
28,     0.458224,       83.449997
29,     0.455167,       83.430000

==> data/main/shard/fashionMNIST/krum_filterL2.txt <==
x,loss,y
0,      2.075777,       46.820000
1,      0.963795,       64.989998
2,      0.836932,       69.169998
3,      0.773874,       71.619995
4,      0.730892,       72.989998
5,      0.701025,       73.970001
6,      0.678738,       74.239998
7,      0.663223,       74.610001
8,      0.646253,       75.409996
9,      0.630271,       76.299995
10,     0.616782,       76.979996
11,     0.605846,       77.229996
12,     0.593837,       77.779999
13,     0.582333,       78.169998
14,     0.571179,       78.779999
15,     0.560668,       79.159996
16,     0.553056,       79.579994
17,     0.542894,       79.709999
18,     0.534088,       80.189995
19,     0.524438,       80.759995
20,     0.518824,       80.900002
21,     0.510500,       81.159996
22,     0.502557,       81.449997
23,     0.496097,       81.809998
24,     0.490762,       82.000000
25,     0.485462,       82.269997
26,     0.480890,       82.570000
27,     0.478781,       82.619995
28,     0.470998,       83.070000
29,     0.465782,       83.220001

==> data/main/shard/fashionMNIST/krum_krum.txt <==
x,loss,y
0,      1.996557,       50.469997
1,      0.955518,       63.889999
2,      0.815948,       70.309998
3,      0.736005,       73.939995
4,      0.708012,       74.500000
5,      0.687400,       73.889999
6,      0.669028,       74.619995
7,      0.652598,       75.659996
8,      0.654412,       74.570000
9,      0.633979,       76.459999
10,     0.619185,       77.199997
11,     0.611129,       77.139999
12,     0.605268,       77.209999
13,     0.590178,       77.939995
14,     0.582621,       78.279999
15,     0.584781,       78.389999
16,     0.561536,       79.189995
17,     0.558639,       79.250000
18,     0.559626,       78.919998
19,     0.544255,       79.610001
20,     0.538736,       79.680000
21,     0.533008,       80.209999
22,     0.526497,       80.579994
23,     0.520760,       80.750000
24,     0.514936,       80.919998
25,     0.508774,       81.180000
26,     0.501966,       81.419998
27,     0.496048,       81.709999
28,     0.493906,       81.669998
29,     0.490829,       81.680000

==> data/main/shard/fashionMNIST/krum_trimmedmean.txt <==
x,loss,y
0,      2.148531,       41.320000
1,      1.049636,       63.160000
2,      0.863114,       67.720001
3,      0.799097,       70.139999
4,      0.756130,       71.680000
5,      0.721105,       73.269997
6,      0.692242,       74.080002
7,      0.669102,       74.820000
8,      0.650628,       75.799995
9,      0.635663,       76.659996
10,     0.621972,       77.199997
11,     0.607529,       77.659996
12,     0.595652,       78.259995
13,     0.584614,       78.589996
14,     0.572226,       79.189995
15,     0.562335,       79.489998
16,     0.552172,       79.689995
17,     0.542956,       80.029999
18,     0.534102,       80.449997
19,     0.525745,       80.809998
20,     0.518197,       81.070000
21,     0.510895,       81.439995
22,     0.502925,       81.750000
23,     0.496690,       82.009995
24,     0.490742,       82.209999
25,     0.484467,       82.579994
26,     0.478503,       82.779999
27,     0.472657,       82.939995
28,     0.467762,       83.159996
29,     0.462485,       83.309998

==> data/main/shard/fashionMNIST/modelpoisoning_average.txt <==
x,loss,y
0, 	2.279119, 	20.000000
1, 	2.224376, 	40.000000
2, 	2.084648, 	40.000000
3, 	1.797975, 	70.000000
4, 	1.638966, 	70.000000
5, 	1.658478, 	70.000000
6, 	1.692111, 	80.000000
7, 	1.740808, 	90.000000
8, 	1.686833, 	100.000000
9, 	1.670792, 	100.000000
10, 	1.596452, 	100.000000
11, 	1.565118, 	100.000000
12, 	1.476618, 	100.000000
13, 	1.479312, 	100.000000
14, 	1.366369, 	100.000000
15, 	1.403553, 	100.000000
16, 	1.315923, 	100.000000
17, 	1.332836, 	100.000000
18, 	1.269223, 	100.000000
19, 	1.241128, 	100.000000
20, 	1.230909, 	100.000000
21, 	1.164007, 	100.000000
22, 	1.139547, 	100.000000
23, 	1.127250, 	100.000000
24, 	1.113624, 	100.000000
25, 	1.075831, 	100.000000
26, 	1.057873, 	100.000000
27, 	1.031918, 	100.000000
28, 	1.019922, 	100.000000
29, 	1.002348, 	100.000000

==> data/main/shard/fashionMNIST/modelpoisoning_bulyankrum.txt <==
x,loss,y
0, 	2.289663, 	20.000000
1, 	2.270496, 	20.000000
2, 	2.234037, 	30.000000
3, 	2.147690, 	30.000000
4, 	1.918588, 	30.000000
5, 	1.494752, 	30.000000
6, 	1.264858, 	20.000000
7, 	1.048918, 	30.000000
8, 	1.102315, 	40.000000
9, 	1.025007, 	20.000000
10, 	0.975280, 	20.000000
11, 	0.995888, 	30.000000
12, 	1.030391, 	30.000000
13, 	0.944035, 	30.000000
14, 	0.985158, 	50.000000
15, 	0.887619, 	40.000000
16, 	0.934836, 	50.000000
17, 	0.897686, 	50.000000
18, 	0.802625, 	40.000000
19, 	0.789075, 	40.000000
20, 	0.761482, 	40.000000
21, 	0.769439, 	50.000000
22, 	0.763523, 	50.000000
23, 	0.799704, 	50.000000
24, 	0.870191, 	60.000000
25, 	0.826735, 	60.000000
26, 	0.798248, 	60.000000
27, 	0.831804, 	60.000000
28, 	0.739143, 	60.000000
29, 	0.816581, 	60.000000

==> data/main/shard/fashionMNIST/modelpoisoning_bulyantrm.txt <==
x,loss,y
0, 	2.286682, 	20.000000
1, 	2.260138, 	30.000000
2, 	2.206494, 	40.000000
3, 	2.066818, 	40.000000
4, 	1.980424, 	60.000000
5, 	1.941150, 	70.000000
6, 	2.247879, 	70.000000
7, 	2.382236, 	100.000000
8, 	2.481039, 	90.000000
9, 	2.568351, 	90.000000
10, 	2.495779, 	90.000000
11, 	2.355700, 	90.000000
12, 	2.268765, 	90.000000
13, 	2.284050, 	90.000000
14, 	2.186797, 	90.000000
15, 	2.029951, 	90.000000
16, 	1.982810, 	90.000000
17, 	1.800056, 	90.000000
18, 	1.939809, 	90.000000
19, 	1.714906, 	90.000000
20, 	1.807412, 	90.000000
21, 	1.560657, 	100.000000
22, 	1.680195, 	90.000000
23, 	0.806093, 	100.000000
24, 	0.795308, 	100.000000
25, 	0.784411, 	100.000000
26, 	0.771918, 	100.000000
27, 	0.756622, 	100.000000
28, 	0.755093, 	100.000000
29, 	0.745040, 	100.000000

==> data/main/shard/fashionMNIST/modelpoisoning_filterL2.txt <==
x,loss,y
0, 	2.289062, 	10.000000
1, 	2.276135, 	10.000000
2, 	2.257067, 	30.000000
3, 	2.224267, 	40.000000
4, 	2.157919, 	40.000000
5, 	2.001086, 	20.000000
6, 	1.657658, 	10.000000
7, 	1.283265, 	10.000000
8, 	1.069842, 	20.000000
9, 	0.962297, 	20.000000
10, 	0.901219, 	20.000000
11, 	0.860356, 	20.000000
12, 	0.831573, 	20.000000
13, 	0.808487, 	20.000000
14, 	0.789952, 	20.000000
15, 	0.774640, 	20.000000
16, 	0.760672, 	20.000000
17, 	0.748550, 	20.000000
18, 	0.737281, 	20.000000
19, 	0.726304, 	20.000000
20, 	0.719307, 	20.000000
21, 	0.710385, 	20.000000
22, 	0.704017, 	20.000000
23, 	0.698262, 	20.000000
24, 	0.689068, 	20.000000
25, 	0.682201, 	20.000000
26, 	0.676945, 	20.000000
27, 	0.672747, 	20.000000
28, 	0.667493, 	20.000000
29, 	0.662538, 	20.000000

==> data/main/shard/fashionMNIST/modelpoisoning_krum.txt <==
x,loss,y
0, 	2.288353, 	0.000000
1, 	2.270270, 	10.000000
2, 	2.239659, 	10.000000
3, 	2.176873, 	30.000000
4, 	2.027958, 	20.000000
5, 	1.678931, 	10.000000
6, 	1.274119, 	10.000000
7, 	1.053818, 	20.000000
8, 	0.945891, 	20.000000
9, 	0.885782, 	20.000000
10, 	0.844450, 	20.000000
11, 	0.814475, 	20.000000
12, 	0.794804, 	20.000000
13, 	0.768861, 	20.000000
14, 	0.759781, 	20.000000
15, 	0.744205, 	20.000000
16, 	0.737676, 	20.000000
17, 	0.726518, 	20.000000
18, 	0.710422, 	20.000000
19, 	0.705109, 	20.000000
20, 	0.693889, 	20.000000
21, 	0.690696, 	20.000000
22, 	0.685490, 	20.000000
23, 	0.677383, 	20.000000
24, 	0.671767, 	20.000000
25, 	0.667309, 	20.000000
26, 	0.669085, 	20.000000
27, 	0.660423, 	20.000000
28, 	0.655725, 	20.000000
29, 	0.649490, 	20.000000

==> data/main/shard/fashionMNIST/modelpoisoning_trimmedmean.txt <==
x,loss,y
0, 	2.298525, 	20.000000
1, 	2.288612, 	20.000000
2, 	2.269216, 	40.000000
3, 	2.224008, 	30.000000
4, 	2.108115, 	40.000000
5, 	1.827644, 	40.000000
6, 	1.511990, 	70.000000
7, 	1.551361, 	80.000000
8, 	1.280358, 	70.000000
9, 	1.643907, 	80.000000
10, 	1.310880, 	90.000000
11, 	1.334634, 	90.000000
12, 	1.192373, 	90.000000
13, 	1.274014, 	90.000000
14, 	1.214814, 	90.000000
15, 	1.221918, 	90.000000
16, 	1.200247, 	90.000000
17, 	1.284967, 	100.000000
18, 	1.232983, 	100.000000
19, 	1.164491, 	100.000000
20, 	1.022624, 	100.000000
21, 	1.103360, 	100.000000
22, 	0.954537, 	100.000000
23, 	1.039214, 	100.000000
24, 	0.981813, 	100.000000
25, 	0.910063, 	100.000000
26, 	0.968243, 	100.000000
27, 	0.940003, 	100.000000
28, 	0.887386, 	100.000000
29, 	0.957438, 	100.000000

==> data/main/shard/fashionMNIST/noattack_average.txt <==
x,loss,y
0,      2.065564,       39.919998
1,      0.953158,       64.129997
2,      0.829027,       69.360001
3,      0.764152,       71.339996
4,      0.720338,       73.159996
5,      0.690700,       74.459999
6,      0.670398,       75.400002
7,      0.654668,       75.739998
8,      0.637932,       76.570000
9,      0.623466,       77.049995
10,     0.607927,       77.629997
11,     0.596016,       77.949997
12,     0.584592,       78.239998
13,     0.572435,       78.809998
14,     0.559392,       79.110001
15,     0.548943,       79.519997
16,     0.539064,       79.970001
17,     0.530528,       80.459999
18,     0.520520,       80.729996
19,     0.511467,       81.049995
20,     0.502421,       81.389999
21,     0.493959,       81.930000
22,     0.486731,       82.089996
23,     0.479317,       82.409996
24,     0.472382,       82.699997
25,     0.466994,       82.919998
26,     0.460061,       83.279999
27,     0.454465,       83.389999
28,     0.449090,       83.599998
29,     0.444522,       83.869995

==> data/main/shard/fashionMNIST/noattack_bulyankrum.txt <==
x,loss,y
0,      1.586207,       58.169998
1,      0.901197,       66.040001
2,      0.809651,       70.209999
3,      0.756020,       72.220001
4,      0.716902,       73.159996
5,      0.683683,       74.779999
6,      0.661265,       75.250000
7,      0.642479,       76.089996
8,      0.625541,       76.989998
9,      0.610026,       77.729996
10,     0.598181,       77.909996
11,     0.584076,       78.489998
12,     0.572450,       78.689995
13,     0.560550,       79.000000
14,     0.549891,       79.570000
15,     0.539361,       80.059998
16,     0.529924,       80.369995
17,     0.520785,       80.860001
18,     0.512501,       81.180000
19,     0.504061,       81.519997
20,     0.496902,       81.790001
21,     0.489389,       82.129997
22,     0.483498,       82.489998
23,     0.476732,       82.709999
24,     0.470581,       82.919998
25,     0.464933,       83.279999
26,     0.459279,       83.599998
27,     0.454619,       83.839996
28,     0.450623,       83.939995
29,     0.445195,       84.189995

==> data/main/shard/fashionMNIST/noattack_bulyantrm.txt <==
x,loss,y
0,      1.718227,       61.579998
1,      0.894153,       67.119995
2,      0.792041,       71.570000
3,      0.734890,       73.470001
4,      0.701954,       74.199997
5,      0.678586,       75.009995
6,      0.659845,       75.619995
7,      0.642221,       76.089996
8,      0.626681,       76.479996
9,      0.611914,       77.299995
10,     0.599182,       77.860001
11,     0.583773,       78.470001
12,     0.572327,       78.549995
13,     0.560414,       79.180000
14,     0.549244,       79.579994
15,     0.537752,       80.099998
16,     0.526845,       80.349998
17,     0.516945,       80.879997
18,     0.507348,       81.400002
19,     0.499219,       81.680000
20,     0.491624,       81.869995
21,     0.481675,       82.470001
22,     0.475215,       82.729996
23,     0.467357,       83.099998
24,     0.460450,       83.470001
25,     0.454962,       83.769997
26,     0.448101,       83.959999
27,     0.443321,       84.129997
28,     0.438437,       84.229996
29,     0.434645,       84.500000

==> data/main/shard/fashionMNIST/noattack_filterL2.txt <==
x,loss,y
0,      1.370623,       58.969997
1,      0.899001,       65.779999
2,      0.818519,       68.919998
3,      0.766662,       71.589996
4,      0.726682,       72.959999
5,      0.694736,       74.559998
6,      0.667905,       75.519997
7,      0.649989,       75.909996
8,      0.632919,       76.309998
9,      0.617770,       77.389999
10,     0.605664,       77.549995
11,     0.592012,       77.879997
12,     0.579883,       78.479996
13,     0.569769,       79.000000
14,     0.560316,       79.009995
15,     0.551481,       79.489998
16,     0.539443,       80.070000
17,     0.530539,       80.479996
18,     0.523349,       80.650002
19,     0.516648,       80.900002
20,     0.506087,       81.400002
21,     0.498619,       81.820000
22,     0.493582,       82.139999
23,     0.487309,       82.250000
24,     0.481959,       82.559998
25,     0.473318,       82.900002
26,     0.465753,       83.279999
27,     0.461546,       83.529999
28,     0.454526,       83.820000
29,     0.451760,       83.809998

==> data/main/shard/fashionMNIST/noattack_krum.txt <==
x,loss,y
0,      2.065099,       36.059998
1,      0.966964,       64.430000
2,      0.847177,       67.220001
3,      0.765976,       72.299995
4,      0.727315,       72.299995
5,      0.698485,       74.169998
6,      0.672361,       75.139999
7,      0.651139,       76.159996
8,      0.635364,       76.320000
9,      0.613855,       77.479996
10,     0.611313,       77.580002
11,     0.589032,       78.449997
12,     0.582193,       77.459999
13,     0.564246,       79.159996
14,     0.551450,       79.709999
15,     0.542865,       80.000000
16,     0.531809,       80.259995
17,     0.529912,       80.489998
18,     0.521909,       80.879997
19,     0.504717,       81.470001
20,     0.506167,       81.389999
21,     0.504881,       81.639999
22,     0.484811,       82.459999
23,     0.476062,       82.769997
24,     0.477283,       82.889999
25,     0.473782,       82.909996
26,     0.464473,       83.229996
27,     0.460243,       83.489998
28,     0.464125,       83.250000
29,     0.454037,       83.489998

==> data/main/shard/fashionMNIST/noattack_trimmedmean.txt <==
x,loss,y
0,      1.416720,       61.469997
1,      0.894766,       66.199997
2,      0.811122,       69.959999
3,      0.764049,       71.839996
4,      0.725419,       73.080002
5,      0.693949,       74.720001
6,      0.669119,       75.449997
7,      0.650089,       76.000000
8,      0.633034,       76.869995
9,      0.618508,       77.369995
10,     0.604770,       77.570000
11,     0.592535,       78.070000
12,     0.580298,       78.540001
13,     0.569653,       78.879997
14,     0.558384,       79.369995
15,     0.549287,       79.680000
16,     0.539665,       80.119995
17,     0.531062,       80.529999
18,     0.521273,       80.860001
19,     0.513329,       81.199997
20,     0.504900,       81.479996
21,     0.497514,       81.589996
22,     0.491203,       82.019997
23,     0.483822,       82.250000
24,     0.477627,       82.559998
25,     0.471084,       82.860001
26,     0.464540,       83.119995
27,     0.459110,       83.360001
28,     0.454120,       83.619995
29,     0.449504,       83.839996

==> data/main/shard/fashionMNIST/trimmedmean_average.txt <==
x,loss,y
0,      1.629142,       46.529999
1,      1.296324,       51.669998
2,      1.976347,       38.959999
3,      3.785380,       28.939999
4,      10.576936,      10.790000
5,      25.866127,      10.320000
6,      51.813484,      10.000000
7,      30.687669,      10.030000
8,      12.153071,      16.549999
9,      124.758627,     10.000000
10,     6.789990,       54.000000
11,     73.672135,      16.689999
12,     49.231568,      35.709999
13,     18.615111,      43.539997
14,     888.502927,     10.000000
15,     2.387816,       10.000000
16,     2.453714,       10.660000
17,     27.565194,      5.650000
18,     182.999755,     9.630000
19,     57.135292,      10.110000
20,     184.856817,     8.940000
21,     31.279869,      11.509999
22,     1261.626888,    10.000000
23,     12.711914,      10.000000
24,     136.591257,     9.719999
25,     1043.593534,    9.980000
26,     299.143253,     10.000000
27,     6105.539606,    9.620000
28,     2.397117,       10.000000
29,     9.709881,       10.000000

==> data/main/shard/fashionMNIST/trimmedmean_bulyankrum.txt <==
x,loss,y
0,      2.296387,       23.180000
1,      1.494100,       47.270000
2,      1.103955,       60.049999
3,      1.002777,       63.629997
4,      1.175536,       60.899998
5,      0.984625,       63.230000
6,      1.051288,       63.389999
7,      5.185183,       30.679998
8,      7.838585,       24.359999
9,      1.228613,       63.049999
10,     10.089204,      27.000000
11,     2.028312,       55.959999
12,     15.891579,      28.510000
13,     1.190102,       66.129997
14,     3.828933,       51.500000
15,     1.572945,       62.829998
16,     8.616146,       55.449997
17,     1.864637,       66.080002
18,     100.477688,     24.289999
19,     1.364899,       67.809998
20,     2.655511,       56.609997
21,     3.716760,       51.549999
22,     2.044701,       51.930000
23,     1.734120,       57.250000
24,     3.859240,       32.389999
25,     3.314162,       16.359999
26,     2.519726,       10.120000
27,     106.660438,     10.700000
28,     33.185548,      5.920000
29,     123.452285,     5.910000

==> data/main/shard/fashionMNIST/trimmedmean_bulyantrm.txt <==
x,loss,y
0,      2.298391,       11.330000
1,      1.692377,       30.340000
2,      2.185967,       24.309999
3,      5.769794,       12.759999
4,      18.162357,      10.000000
5,      52.919772,      10.000000
6,      44.444023,      10.660000
7,      47.944498,      11.290000
8,      125.786170,     9.990000
9,      42.110028,      10.110000
10,     368.282015,     10.000000
11,     11.091246,      34.849998
12,     22.433497,      28.650000
13,     191.139189,     23.590000
14,     421.951594,     9.210000
15,     6.503651,       17.660000
16,     92.819180,      15.450000
17,     16147.083373,   4.240000
18,     2.625811,       10.000000
19,     2.495416,       10.000000
20,     2.543827,       10.000000
21,     2.562689,       10.000000
22,     18.965896,      10.360000
23,     2.613821,       10.000000
24,     3.392205,       10.000000
25,     214.865589,     10.000000
26,     105484.155043,  10.000000
27,     9.101618,       10.000000
28,     127.675492,     10.000000
29,     4989.936840,    10.000000

==> data/main/shard/fashionMNIST/trimmedmean_filterL2.txt <==
x,loss,y
0,      2.111236,       31.150000
1,      0.961771,       64.680000
2,      0.831837,       68.519997
3,      0.769229,       71.779999
4,      0.725145,       72.909996
5,      0.696362,       74.139999
6,      0.675577,       74.360001
7,      0.659253,       75.449997
8,      0.640492,       76.409996
9,      0.627789,       76.650002
10,     0.611650,       77.209999
11,     0.600049,       77.909996
12,     0.587519,       78.269997
13,     0.573333,       78.680000
14,     0.562030,       78.979996
15,     0.551262,       79.549995
16,     0.539754,       79.979996
17,     0.532308,       80.350000
18,     0.516961,       80.880001
19,     0.504307,       81.420000
20,     0.499220,       81.689999
21,     0.494613,       81.799996
22,     0.489411,       82.130000
23,     0.475280,       82.739997
24,     0.467433,       83.190001
25,     0.459304,       83.600000
26,     0.454610,       83.889999
27,     0.450654,       83.940001
28,     0.446965,       84.050000
29,     0.443500,       84.119998

==> data/main/shard/fashionMNIST/trimmedmean_krum.txt <==
x,loss,y
0,      2.189404,       41.759998
1,      1.029619,       62.009998
2,      0.863240,       67.559998
3,      0.798769,       70.279999
4,      0.758778,       71.229996
5,      0.721356,       73.629997
6,      0.693638,       74.369995
7,      0.676751,       75.330002
8,      0.658250,       75.349998
9,      0.632943,       76.669998
10,     0.613313,       77.769997
11,     0.607114,       77.659996
12,     0.591387,       78.320000
13,     0.580259,       78.889999
14,     0.580942,       78.430000
15,     0.577661,       78.809998
16,     0.572573,       78.430000
17,     0.548026,       79.709999
18,     0.533643,       80.309998
19,     0.522097,       80.750000
20,     0.518024,       81.040001
21,     0.507474,       81.400002
22,     0.505920,       81.639999
23,     0.499711,       81.970001
24,     0.490753,       82.389999
25,     0.489541,       82.339996
26,     0.487352,       82.329994
27,     0.482115,       82.479996
28,     0.471820,       82.949997
29,     0.466994,       83.329994

==> data/main/shard/fashionMNIST/trimmedmean_trimmedmean.txt <==
x,loss,y
0,      2.224575,       20.350000
1,      1.265108,       56.289997
2,      1.338288,       56.000000
3,      1.497312,       55.539997
4,      1.543068,       56.939999
5,      2.196232,       53.779999
6,      4.531267,       41.660000
7,      9.547074,       26.830000
8,      19.632779,      11.650000
9,      1.419945,       61.709999
10,     10.799971,      43.309998
11,     110.543107,     10.009999
12,     3.080968,       58.099998
13,     5.391139,       50.889999
14,     4.973459,       51.449997
15,     11.640321,      44.360001
16,     12.796448,      44.889999
17,     234.616562,     17.449999
18,     2.612275,       19.279999
19,     2.456208,       25.709999
20,     3.187816,       31.279999
21,     3.065854,       28.949999
22,     5.275548,       28.490000
23,     135.820976,     10.059999
24,     20.641694,      12.960000
25,     1519.342664,    6.100000
26,     2.474087,       10.000000
27,     2.476154,       10.000000
28,     2.461188,       10.000000
29,     2.563412,       10.000000
